Biased Dreams: Limitations to Epistemic Uncertainty Quantification in Latent Dynamics Models

Model-based reinforcement learning distinguishes between dynamics models operating on proprioceptive states and latent dynamics models typically operating on high-dimensional image observations. Among the latter, Dreamer's Recurrent State Space Model (RSSM) has emerged as a dominant architecture. While ensemble-based epistemic uncertainty has proven effective in proprioceptive dynamics for mitigating model exploitation, guiding exploration, or promoting caution, its behavior in latent dynamics remains largely unexplored. Our experiments reveal that although ensemble disagreement captures local epistemic uncertainty, it does not reliably reflect global compounding model error accumulated over prolonged RSSM latent rollouts. We provide evidence for an attractor behavior that draws rollouts toward well-supported latent regions, where uncertainty diminishes despite increasing discrepancies from the true environment dynamics. This can cause the model to overestimate returns when attractor regions correspond to high-reward behaviors. Our findings reveal a structural limitation of epistemic uncertainty estimation in RSSMs and challenge the assumption that epistemic uncertainty estimation transfers directly from proprioceptive to latent dynamics.

==> figs/phys_diff_plots/cat_rssm/id-phys_diff-cat_rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.022467257065713,0.0225971007166663,0.0638342872262001,0.0384604490411986,0.0387657543535225,0.0447702221572399
1,0.0114120434903179,0.0113548371890647,0.0604351088404655,0.0155382747921084,0.0155285669040373,0.041684404015541
2,0.0062929208320638,0.011680848350079,0.0593642629683017,0.0046510956863816,0.014862161969925,0.04030067846179
3,0.0092797064586538,0.012897109371077,0.0606717430055141,0.0076382754177904,0.0166728264753967,0.0432970784604549
4,0.0093909861034562,0.0136557111200745,0.0648476779460907,0.0051730494510721,0.0158923951179665,0.0513729192316532
5,0.0101900212337623,0.0123728743935762,0.0703484788537025,0.0048697664795536,0.0129026972210497,0.0622539333999156
6,0.0121269411983703,0.0121938375825427,0.0729036554694175,0.0064439423017813,0.0115942247387667,0.0668332129716873
7,0.0140442655601254,0.0133691712736035,0.0727875083684921,0.0082436136489028,0.011987939694663,0.0662347823381424
8,0.0155483926504721,0.0143247100401426,0.0702528730034828,0.0093179176982601,0.0121915701925438,0.0613777413964271
9,0.0171951430120861,0.0153368914041275,0.067561388015747,0.0107107065113948,0.0133432835714345,0.0560368672013282
10,0.0181209423260288,0.0170508852961829,0.0640972107648849,0.0116677456016795,0.013938761609757,0.0495101250708103
11,0.0175588062510241,0.0194376979486814,0.0609487034380435,0.0105204831292594,0.0152426557527589,0.0433337278664112
12,0.0173907379779702,0.0215028906117986,0.0591508857905864,0.0101215411535029,0.0170397347465893,0.0398051105439662
13,0.0174431714155607,0.0237994864763968,0.0592828094959259,0.0101049606242975,0.018796135065782,0.0398417562246322
14,0.0168404544231161,0.0266537070135509,0.0614272430539131,0.0093917414829015,0.0211479627640116,0.0435715466737747
15,0.0152416050325191,0.0297791226723784,0.0642206370830535,0.0080928893752631,0.0236741325686651,0.0487250611186027
16,0.0136257461740951,0.0329662699229545,0.0672452822327613,0.0077043660453589,0.0260447478342671,0.0539080202579498
17,0.0129064968355446,0.0364563861021297,0.0702167749404907,0.0076551730860756,0.028598930338277,0.059659156948328
18,0.0125193572733636,0.0403200991278372,0.0731137990951538,0.0073105940803079,0.0314407701920004,0.0650132149457931
19,0.0114942225081185,0.0448048730654645,0.0752523243427276,0.0065081112966908,0.034990623687286,0.0689137130975723
20,0.0104115221829833,0.0491526273750116,0.0765191167593002,0.0059165627488738,0.0385622873249325,0.071156121790409
21,0.0099549685117781,0.0539048043958819,0.0774493366479873,0.0053699666060979,0.0425059645176646,0.0727394297719001
22,0.0097563456030798,0.0590039470238334,0.078127346932888,0.0052468074244254,0.0464964017789596,0.0741171538829803
23,0.0096278846872328,0.0647392461564459,0.0783770009875297,0.0050258141751882,0.0509904250394122,0.0742876604199409
24,0.0097201431488538,0.0711434180741246,0.07779560983181,0.004899642070755,0.0562347237631109,0.0731419548392295
25,0.0099845810299534,0.0783217772853895,0.0772002786397934,0.0051364322370831,0.0618850970538926,0.0720129907131195
26,0.0104365569646033,0.0859197095018917,0.0767516642808914,0.0051420320059071,0.068330807593343,0.0710110291838646
27,0.0105773753644252,0.0940609982039031,0.075888454914093,0.0052925352040387,0.075076503852188,0.0692327991127967
28,0.0106826870813961,0.1029428854657126,0.0754940137267112,0.0051516086843067,0.0825218980428198,0.068163625895977
29,0.0107720429477267,0.1123186085880115,0.0746311619877815,0.0053198078581419,0.0902660879136521,0.0666442885994911
30,0.0103428585084911,0.1223589537644184,0.073950819671154,0.0049289846963189,0.0985483253310109,0.0652740523219108
31,0.0100355436954851,0.1328985424455459,0.073413498699665,0.0047688471717472,0.1071834868665377,0.0643907859921455
32,0.0097635715599553,0.1439473392213621,0.0726782009005546,0.0047088776914449,0.1160898077129435,0.0628446489572525
33,0.0095245341650024,0.1557316716312602,0.0722728371620178,0.0046461867773247,0.1256781001301059,0.0621770769357681
34,0.0093381488739742,0.1681666964384821,0.0718358755111694,0.0045620180696231,0.1356450899906368,0.0613253824412822
35,0.0093318297434452,0.1818247578407608,0.0719169825315475,0.0046726295805064,0.146593752630532,0.0612671859562397
36,0.0096685500444818,0.1966381990436948,0.0713069885969162,0.0048923519421003,0.158267921301119,0.060391366481781
37,0.0097229806865907,0.2126231286855181,0.0710462555289268,0.0049555677642014,0.1707883151552688,0.0598721168935298
38,0.0099398375788887,0.2298658797830248,0.0708522200584411,0.0052401084673918,0.1844328990951344,0.0597753338515758
39,0.0101103332164166,0.2482532405095553,0.0707319527864456,0.0056057537611799,0.1986071081028612,0.0603027865290641
40,0.0104077130016307,0.2683306654024228,0.0703516900539398,0.0059010654716925,0.2142374864911113,0.060057234019041
41,0.0104032887349294,0.2894001540700592,0.0701504871249198,0.0061140029095781,0.2302387454235098,0.0599063672125339
42,0.0105113957783737,0.3119087670961089,0.0700414776802063,0.0061657771816793,0.2471589075939957,0.0606784299015998
43,0.0105492248729706,0.3358786992656433,0.0701304972171783,0.0060470302326005,0.2650454867421251,0.0628256052732467
44,0.0105828579763674,0.3613605458167203,0.0701407864689827,0.006051536875439,0.2841400954377981,0.0641338676214218
45,0.0105317640209295,0.3884667995960826,0.0701304227113723,0.0060026071502458,0.3040429157549398,0.0649779215455055
46,0.0104862545094729,0.4168442103838468,0.0699213445186615,0.006025570410908,0.3236603107659269,0.0642729625105857
47,0.0105388465254181,0.4466909790386664,0.0699419304728508,0.0062572617342009,0.3431802731106505,0.0649440661072731
48,0.0106201149394109,0.4781769764915157,0.0697318986058235,0.0066264644516942,0.3642351130558395,0.0647773593664169
49,0.0107574324098184,0.510532918442009,0.0693280473351478,0.0066999145699815,0.3832617564404401,0.0624179281294345


==> figs/phys_diff_plots/cat_rssm/id-phys_diff-cat_rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.07321576212635,0.0732982038552614,0.3892611563205719,0.0209652423130281,0.0209714958303596,0.0761657133698463
1,0.0559272232999129,0.0557905626469033,0.4101516604423523,0.0208958933671548,0.0205192237264785,0.1394519656896591
2,0.0628082154269044,0.0700104826001916,0.5442286133766174,0.0170164066027645,0.0193184676609228,0.2097542285919189
3,0.0608559027232471,0.0769414178671906,0.7137399315834045,0.0117091786775535,0.0162598599053304,0.3253070116043091
4,0.0500534693498688,0.0760806977011812,0.7989026308059692,0.0154342327395359,0.0172514237045022,0.3625933825969696
5,0.0410010721140946,0.0717194202214919,0.9445218443870544,0.0115250213161879,0.0184656824994675,0.4153488874435425
6,0.0335901699458796,0.0615584450585021,1.0426652431488037,0.0092010160749531,0.0179079979116948,0.3790344893932342
7,0.0301583039258014,0.0613907807324885,0.9337379336357116,0.0091372672336079,0.0302889205894928,0.3459764719009399
8,0.0282494921485199,0.0754233872698993,0.7980149984359741,0.0087321257651945,0.063024914545405,0.2566414177417755
9,0.0273520663730733,0.0938361705775617,0.7655443549156189,0.0091370280819547,0.0946377474967845,0.3317155241966247
10,0.0260343250932411,0.1187962521321707,0.6138461828231812,0.009636668576865,0.11271091512245,0.2873494625091553
11,0.0266711858817143,0.1441716175012798,0.4666660726070404,0.0106161118160407,0.1207326798913676,0.2299719005823135
12,0.0264482983591012,0.1660071663834597,0.3624302446842193,0.0100143685182882,0.1353957599893791,0.1370795220136642
13,0.0261686351601084,0.1761291670916155,0.3573685586452484,0.0097410042390126,0.1506557672284229,0.1309844851493835
14,0.0263112792071313,0.1759776987953535,0.4055675566196441,0.0106692860644824,0.1587162658265583,0.203479066491127
15,0.0252189826498975,0.167455363263203,0.4971215426921844,0.0109240392746719,0.1574578194970035,0.2523548901081085
16,0.025384425572236,0.1608807068813185,0.6343085765838623,0.0094625478071552,0.1480337457950336,0.3122349679470062
17,0.0262520180553425,0.1628197918271382,0.7260154485702515,0.0098610771827989,0.1346153070576212,0.3229959309101105
18,0.0263155116812264,0.1714784742767747,0.8774193525314331,0.010573269028385,0.1189361142703764,0.4119504988193512
19,0.0269480601939164,0.1804904237882041,1.0288939476013184,0.010474101344161,0.1079983197236524,0.4310117363929748
20,0.0264151339938826,0.1911097306633633,1.0930944681167605,0.0104047019479451,0.1087428109128184,0.4104917049407959
21,0.0269385715327322,0.2026925258037615,1.079891562461853,0.0106334040625729,0.1148283523252278,0.4379059970378876
22,0.0277352750589072,0.2141573486637068,0.9039808511734008,0.0108621661504553,0.1241209634317093,0.4637298285961151
23,0.0285051400677778,0.2231705027604787,0.7355761528015137,0.0109474751741652,0.1294397711521789,0.4002951979637146
24,0.0269595779000081,0.2275291854677145,0.6345333456993103,0.0106397577125521,0.1334562186456142,0.3691763877868652
25,0.0263574200698381,0.2320093794799403,0.4868861734867096,0.0107474664668867,0.1366355555156093,0.2431176602840423
26,0.0260213195789013,0.236616523418417,0.4117947518825531,0.0108260523378647,0.1383387846832772,0.1829243153333664
27,0.0252024756369718,0.2393164985180839,0.4112155139446258,0.0101059873729869,0.1386037846196325,0.2074576616287231
28,0.0249353902001149,0.2354846206687854,0.4687977135181427,0.0100243150763468,0.1372517870675259,0.2449789643287658
29,0.0256126388204428,0.2319321096611382,0.5867557525634766,0.0110178134083169,0.1340242425301127,0.3370390832424164
30,0.0259272837961319,0.2309515809338034,0.6737330555915833,0.0120010141189968,0.1322851961945819,0.3150523900985718
31,0.0276562566333044,0.2311778320483915,0.7683727741241455,0.0112531502327583,0.1339563106723555,0.4048226475715637
32,0.0284363203857368,0.2382340585039968,0.8863208293914795,0.0111929316707297,0.1368327064578137,0.4613634049892425
33,0.0290331528353867,0.2466186079851463,0.9996644258499146,0.0118983121334191,0.1419867916965833,0.5024234056472778
34,0.0290303666225421,0.2567879256182783,1.0901366472244265,0.012641293065178,0.1489967660177368,0.4613611996173858
35,0.028287080673635,0.2695242040580358,1.0952892303466797,0.0101674111534828,0.1586000532850755,0.5339432954788208
36,0.0285240308965941,0.2780703972094887,0.9287146925926208,0.0118225294369287,0.1582449049498565,0.5804709196090698
37,0.0281841754569015,0.2839088768620863,0.7837504148483276,0.0123976256825297,0.153577440036002,0.6365731954574585
38,0.02779341802727,0.2860625580252459,0.6539459228515625,0.0131623099735597,0.1496112719830898,0.4317929446697235
39,0.0269531430495521,0.28782488361602,0.5838086009025574,0.0118190695483541,0.1458368859672487,0.3887138068675995
40,0.0268582244552712,0.2889716821799082,0.5007168650627136,0.0111513809031133,0.1422628278280831,0.2830928564071655
41,0.0259890643148828,0.2843998652778042,0.5145167112350464,0.0103558167731891,0.1375788114064587,0.3165123760700226
42,0.0251915618379668,0.2746426817171041,0.5742020010948181,0.0109014920779694,0.1324669376689928,0.3230892121791839
43,0.0261367063703801,0.2679495502981789,0.6298189759254456,0.010932336969319,0.1285383463458325,0.3252041339874267
44,0.0271458654952188,0.2651081912226998,0.7279592156410217,0.0122676540423657,0.1243207230694744,0.3776883482933044
45,0.0280498558038921,0.263850786925271,0.8099399209022522,0.0119020407296937,0.1230636940303321,0.4213477373123169
46,0.0285369658808968,0.2623744960745057,0.8736628890037537,0.0115190097387693,0.121680765254546,0.4181112945079803
47,0.0285872263525218,0.2585234411155734,0.9344863891601562,0.0122124214300155,0.1203463806852971,0.4197382032871246
48,0.0286331066484606,0.2573214024820441,1.0089441537857056,0.0135490832525374,0.1179253663122895,0.4395106136798858
49,0.0291439773651291,0.2568961672860327,1.0409709215164185,0.0124196727920252,0.1174349985311771,0.6585301756858826


==> figs/phys_diff_plots/cat_rssm/id-phys_diff-cat_rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0351099537924996,0.0350278180731194,0.2226928770542144,0.0241110524649551,0.0241347829437234,0.0893961563706398
1,0.0403468326510794,0.0408203939474853,0.2008850127458572,0.0234676285000919,0.023471880682355,0.093282476067543
2,0.027186960380225,0.0391969849207887,0.2151100188493728,0.0135478421313453,0.0189242625132359,0.0929324403405189
3,0.0275787382889871,0.0432021617610755,0.2491165399551391,0.0118187209121165,0.0195681887545207,0.0817724093794822
4,0.030903087855616,0.0519519479191346,0.4099784791469574,0.0113041569077566,0.0263362382119612,0.2095703929662704
5,0.032113574936936,0.0691440654562933,0.5435118675231934,0.0124237765867182,0.0333040722903542,0.3324876129627228
6,0.0317795765624635,0.0698758124747463,0.452619194984436,0.0146397371011421,0.0374315077582021,0.253013402223587
7,0.0305817444237223,0.0738032763882157,0.3769802749156952,0.0121434005983303,0.0325049931976059,0.1898543238639831
8,0.0300803930245622,0.0840443932412807,0.3665032684803009,0.0133361259934865,0.0331286594155667,0.1791416257619857
9,0.0322995977469254,0.0992941902226968,0.3950401544570923,0.0144428466969633,0.0328142104264497,0.190628319978714
10,0.0341299520277763,0.1143559144085073,0.4589298665523529,0.0146645036761837,0.0375366011908444,0.2229748964309692
11,0.0359438189042599,0.1385656187735897,0.4979888200759887,0.0159139683302393,0.0507860036434754,0.2441324293613433
12,0.0370436145474169,0.1779842324780063,0.4925847053527832,0.017319010885901,0.0639118157832215,0.1931233704090118
13,0.0338676202890429,0.2092213021582182,0.4842022657394409,0.0127839941280254,0.0805928941044664,0.1599339693784713
14,0.034495217964236,0.2265950812237812,0.4329412877559662,0.0136921982983071,0.0912990779987235,0.1482509821653366
15,0.0349473942907116,0.2563322642188022,0.3713762760162353,0.0153292013457462,0.1080209267498473,0.116732507944107
16,0.0330032308064068,0.2956023303857332,0.3818950057029724,0.0153301062851267,0.1303010338629614,0.1020659133791923
17,0.0328566936805447,0.3116987405981283,0.375800222158432,0.0161614751367197,0.1387675285952881,0.1125853285193443
18,0.0335637677795727,0.3183967226403067,0.3486883044242859,0.0172758388421921,0.1374139816857309,0.1285167634487152
19,0.0322648112485892,0.3371837168391495,0.3500684797763824,0.016475991109299,0.1377974524874818,0.1193078234791755
20,0.0284191124275177,0.3599891329938076,0.34766885638237,0.0144654110755144,0.1431777773193218,0.1227504462003707
21,0.0264776853055092,0.3790101717365074,0.3258116543292999,0.0134758795346862,0.1548466601990094,0.1369708180427551
22,0.0249356682101996,0.3976101802183369,0.2863324582576751,0.0120358156685696,0.1682270521993859,0.1351434290409088
23,0.023611679809434,0.4253203464408235,0.2548138499259949,0.0110467861608057,0.1749507274184896,0.114539697766304
24,0.0230395262919898,0.4551250147002617,0.2526338398456573,0.0113904724982677,0.1771383512238341,0.1333128213882446
25,0.0219182849173505,0.4795290525300845,0.2851007580757141,0.0116546981311755,0.1719054398596017,0.1776880323886871
26,0.0212251795136315,0.4763596125643898,0.3494877815246582,0.0116887138823249,0.152654600401168,0.2398660778999328
27,0.0218137314143179,0.4550896493726123,0.4399148225784302,0.0121156363497099,0.1301037766367992,0.319959282875061
28,0.0222086127144991,0.4282442850993775,0.5281025171279907,0.0119302891192004,0.1205654591217163,0.3858537971973419
29,0.0222160273763251,0.4008146161914704,0.5708048343658447,0.0116805819240603,0.125046172441491,0.4044753909111023
30,0.0230578017660383,0.3725562354789912,0.5603282451629639,0.0128915495745701,0.1297917066567238,0.3827066421508789
31,0.0246852098852146,0.3510719254722579,0.5530042052268982,0.0127690596802156,0.1322353024003043,0.3469663262367248
32,0.0256026515803116,0.3362622361419462,0.5381469130516052,0.0138889650762764,0.1449698717535028,0.3341961205005646
33,0.0255772975080139,0.3255286571079647,0.5269899964332581,0.0139621501747406,0.1647908100020054,0.3155625760555267
34,0.0270888020112387,0.3144565737529006,0.5280947089195251,0.0141791098956636,0.1790907616426444,0.3359613120555877
35,0.0281824439758001,0.3034257566614908,0.536933422088623,0.0142127505895049,0.1852186396426476,0.3472136259078979
36,0.0289537603857752,0.2989974413276581,0.5582703948020935,0.0138440756875282,0.1842359802817107,0.3399446010589599
37,0.029344353799309,0.2951189317591507,0.5455185770988464,0.0127327043175138,0.1827516263817646,0.3000997006893158
38,0.0291383073442432,0.3013073265961761,0.5285316109657288,0.0123359327456044,0.171819916547066,0.2772725522518158
39,0.0286617271427546,0.3210175126097927,0.4853706955909729,0.0112800122084318,0.1560911123866431,0.2643727660179138
40,0.0294025670313712,0.349683706983968,0.4416217505931854,0.0124047716335682,0.1442501070889002,0.2112835347652435
41,0.0305020858025922,0.3857415214426068,0.4253049194812774,0.0134933458850179,0.1455660404708237,0.166171446442604
42,0.0296694876396296,0.4241191942522423,0.4131360948085785,0.0118084947486217,0.1586456489567034,0.14957857131958
43,0.0300596760348416,0.4579949638936257,0.391028881072998,0.012809313162069,0.177493375148398,0.1322190761566162
44,0.0289802840885989,0.4664684148394078,0.3718735873699188,0.012492681304392,0.1852384084437441,0.1333000212907791
45,0.0284153426564901,0.4546074508057321,0.3496889173984527,0.0116677361354468,0.1845795896770922,0.130872368812561
46,0.0278750193503385,0.4303900977095573,0.3385047614574432,0.012053800518331,0.1737021134937627,0.1563667058944702
47,0.0268187474897796,0.416990843589279,0.3242083191871643,0.0113301361747311,0.1715611685897636,0.1630561351776123
48,0.0257666518178718,0.4211325492312458,0.3108694851398468,0.0106543806820935,0.1752767073405049,0.171847864985466
49,0.0251725596782219,0.4371553555495147,0.3068148493766784,0.0114213376836875,0.1858081141350688,0.1780705600976944


==> figs/phys_diff_plots/cat_rssm/id-phys_diff-cat_rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.1586281621723642,0.1587383805626692,4.658693790435791,0.1325259713524164,0.1327685459832348,2.6993660926818848
1,0.1610763701894191,0.1606640264976563,3.5369155406951904,0.1784955744792372,0.1843911519443673,1.667009711265564
2,0.1727058392359499,0.2155472056676646,3.5193893909454346,0.220790819309511,0.2706440831775341,1.0768094062805176
3,0.096212871549596,0.1478465627440212,3.3210787773132324,0.079919147819605,0.1083353671305134,0.9583680629730223
4,0.0715339809817119,0.1435365002517744,3.2661051750183105,0.0390965642388689,0.0786049471343387,0.9646656513214112
5,0.0708549440915837,0.1719313402810771,3.34527587890625,0.0380275895097158,0.0924030977840017,1.2082074880599976
6,0.0706695746458119,0.2028108072309599,3.405641555786133,0.0426401936257749,0.1185589849505259,1.1228644847869873
7,0.0701229973446433,0.1853125388739944,3.350327253341675,0.044931392705887,0.1050104766597134,1.2163779735565186
8,0.0680909092847658,0.1905967860681202,3.368610382080078,0.0403729736515512,0.115325974989125,1.3991676568984983
9,0.0650643609137688,0.2138666633139234,3.3392093181610107,0.0325135512020571,0.121478551642878,1.3763797283172607
10,0.0747916362642637,0.2670944113469482,3.485217332839966,0.0405470079360941,0.145604817513408,1.2354744672775269
11,0.0774246555466347,0.2831543586102731,3.6101863384246826,0.048239879215514,0.1649963860144738,1.2039262056350708
12,0.0696490229919803,0.2899259257460556,3.9022293090820312,0.0426802809233195,0.1669631180677115,1.5668492317199707
13,0.0728681972559716,0.2901373714490521,3.940930366516113,0.0407854525549208,0.1572361613994029,1.6513566970825195
14,0.0776232522929591,0.293420745393233,3.7115187644958496,0.0382343577232094,0.1520143040753342,1.502283215522766
15,0.0798456170472151,0.323666656703224,3.6645219326019287,0.0419434025290097,0.1647932619457125,1.5236643552780151
16,0.0804333869953827,0.3496119774675895,3.8290374279022217,0.0454302358375933,0.1751671300971905,1.3871830701828003
17,0.077190603137106,0.3576705903193283,4.316870212554932,0.0408861055824457,0.1773240970929198,1.7269281148910522
18,0.0812680033201371,0.3778369821613124,4.487471103668213,0.0417404437182143,0.1749672003260731,1.6313583850860596
19,0.0843075346930062,0.3928327674147505,4.393340587615967,0.0399255087454493,0.1594128199791332,1.445271372795105
20,0.0836922200844047,0.3911413713755062,4.244648456573486,0.0407662307977189,0.1559910615991354,1.3915398120880127
21,0.0784586252677634,0.4003026632962652,4.295380115509033,0.0362407715070532,0.166814714980992,1.406891942024231
22,0.0830813876932305,0.4176123070719658,4.31572151184082,0.0433670233658655,0.1717993859495859,1.7040319442749023
23,0.0797512890428309,0.4412551561356616,4.053118705749512,0.0392643684266185,0.1766714093569773,1.68179452419281
24,0.081660706602024,0.4533024818651631,3.673971176147461,0.0448764582925879,0.1761211824589953,1.5453401803970337
25,0.0777681347603943,0.4590698112653321,3.509226083755493,0.0392045172393444,0.1682819033556899,1.5487539768218994
26,0.0770060371343066,0.4564067735061584,3.633249044418335,0.0403352792341501,0.1784021018417806,1.5479379892349243
27,0.0796900195317187,0.4436443097979711,3.810395002365112,0.0442130368325625,0.1749396124820171,1.6473472118377686
28,0.0806919628889233,0.4452209167604584,3.807859420776367,0.0453080004651436,0.1689063162791327,1.544535517692566
29,0.0787752673924777,0.4394339829177306,3.808483362197876,0.0433931634684686,0.1644643122220571,1.332980036735535
30,0.079786832051633,0.4389445646530712,3.781486749649048,0.0427768855559662,0.1751628712171271,1.354825735092163
31,0.0771541425704924,0.4278136801098212,3.829455614089966,0.0426850926515116,0.1818398651199095,1.38685941696167
32,0.0780647632292433,0.4247412810681499,3.847456932067871,0.0440558500137786,0.1903736702905337,1.5591365098953247
33,0.0805631900374147,0.4279204161434365,3.716973066329956,0.0472051592198266,0.1876774234229966,1.5594488382339478
34,0.0822146419182979,0.4268714459675716,3.600475788116455,0.0448863162446921,0.1840770191009354,1.409946322441101
35,0.0803697847743201,0.4204797840803374,3.7261693477630615,0.0443659856864215,0.1892878956048524,1.4840668439865112
36,0.0801084567740499,0.4135126899804335,3.799640893936157,0.0464386114106853,0.1794045924300283,1.5892322063446045
37,0.0773102332672722,0.420644126128359,3.763161659240722,0.0419381839354681,0.1743610496161916,1.511604070663452
38,0.0819852847311452,0.418322287477039,3.6983466148376474,0.0479586505833542,0.1822386468030537,1.4616520404815674
39,0.0804110393892776,0.414415426084936,3.684026956558228,0.042006006626298,0.1752169057867396,1.4694740772247314
40,0.0799546802231165,0.4145560649038248,3.797646999359131,0.0411073455725266,0.1761484518330491,1.533977746963501
41,0.0841332074254622,0.4235459132796245,3.900368690490722,0.0463450345798091,0.1721114932727567,1.5278998613357544
42,0.0881851802925542,0.4371402534938971,3.9383504390716553,0.0539404643539161,0.1734591883635791,1.3535435199737549
43,0.0864363109397517,0.4396152225967888,4.1510772705078125,0.0476774418004959,0.1678893527893466,1.5294209718704224
44,0.083388352262198,0.4344488768490274,4.24889612197876,0.0519868028768147,0.1688178429779976,1.5597795248031616
45,0.0802851304429917,0.4353186464159379,4.306192398071289,0.0411843880505168,0.167394676229429,1.5823333263397217
46,0.0797304662993844,0.4538217341454358,4.2856221199035645,0.0465636493343079,0.1767750538498565,1.677238941192627
47,0.0851582026286009,0.469182407832184,4.004205703735352,0.0593861329371364,0.182072607851275,1.5102416276931765
48,0.0814715583938368,0.4626037382670307,3.8295469284057617,0.0511991839929559,0.1777953201422313,1.3892234563827517
49,0.0794246310379848,0.4600724272715004,3.7606935501098633,0.0512153082336413,0.1752205676789134,1.3855317831039429


==> figs/phys_diff_plots/cat_rssm/ood-phys_diff-cat_rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0504765846766531,0.0502997786924242,1.0083534717559814,0.0335970792876378,0.0347536622675986,0.7491850852966309
1,0.0376568484054878,0.03599070135504,0.8874605894088745,0.0300885661524893,0.0278347108882095,0.6838275790214539
2,0.0385698681418775,0.0367087440948096,0.8653385043144226,0.0277385866218119,0.028195188180442,0.6778746843338013
3,0.039419451156845,0.0459636337808333,0.850767195224762,0.0219477323988328,0.0345814844054928,0.67929607629776
4,0.0396506163675803,0.0570739924445515,0.8240243196487427,0.0217056242848939,0.0528928724158232,0.6617527008056641
5,0.0368814728194847,0.0694583124096971,0.7866990566253662,0.0212649148532702,0.0752373916554417,0.63492751121521
6,0.0369148419080302,0.0833779290709644,0.7495720386505127,0.0232163065932713,0.0961327296860791,0.5993679761886597
7,0.0399210659787058,0.09723014974338,0.7302358150482178,0.0246770143366643,0.1116079606371908,0.6141870021820068
8,0.0418333601281046,0.1111985900215804,0.7004199028015137,0.0230858249274966,0.1250866132513204,0.5982608795166016
9,0.0451640911996364,0.1240329164758441,0.6835713386535645,0.0233729973825635,0.1355610484399868,0.6302701234817505
10,0.0468531550057232,0.1372856163739634,0.6528770923614502,0.0223543108674842,0.1452815013431549,0.6331242322921753
11,0.0465207840371876,0.1495842247660039,0.608715832233429,0.0221252455490389,0.1550191243430394,0.5938268899917603
12,0.0428128475818084,0.162399752287718,0.5797705054283142,0.0219583024959145,0.1631840825288107,0.5762951970100403
13,0.0395123605169355,0.1740080889453562,0.5645473599433899,0.0226281790576774,0.1708178895096833,0.6008599996566772
14,0.0350747566603822,0.1852559256265485,0.5442342758178711,0.019908542560429,0.178716998103463,0.5854872465133667
15,0.0325744318198412,0.195275834779171,0.5275853276252747,0.0198130372855467,0.1858953323925692,0.578493595123291
16,0.031898899695836,0.2053642609442193,0.5179691314697266,0.0216072319038966,0.1939963308809341,0.5835841298103333
17,0.032517401540895,0.2141827710724418,0.5139592885971069,0.0221212029852161,0.2015537292659003,0.584269106388092
18,0.0330830970828468,0.2247156629859115,0.5049096345901489,0.0203397993507803,0.2089458957191177,0.5651918053627014
19,0.0350655662206868,0.2365496487064408,0.5031241774559021,0.0201046340161906,0.2174792333915503,0.5792324542999268
20,0.0362490213468038,0.2506660126265646,0.5008754134178162,0.0185232924453615,0.2249014834839033,0.5675690770149231
21,0.0352960444924878,0.2617208625627781,0.4947970509529114,0.0186000899447501,0.2333487106411136,0.5640722513198853
22,0.0344821200743317,0.2736249859616165,0.4867885112762451,0.0182311143529019,0.2437023874307912,0.5404923558235168
23,0.0317112428364343,0.2858200897264621,0.4864672422409057,0.0172768123292248,0.2541676450291291,0.5609480738639832
24,0.0304289103875344,0.3002446462609219,0.4805188179016113,0.0163398225900505,0.2675313672122496,0.5387668013572693
25,0.0326515623172745,0.3160890458816869,0.4759201407432556,0.0189051982234556,0.2804962679794074,0.5367097854614258
26,0.0341321153263561,0.3352670274185446,0.4745958745479584,0.0217814418316634,0.2934199397267065,0.5343233346939087
27,0.0348700295038867,0.3536519251541219,0.4670515060424804,0.0207425205700918,0.305983141552871,0.5300045013427734
28,0.0331086869777358,0.3705925683654165,0.463130921125412,0.0200832302375602,0.3185065970286179,0.5494475364685059
29,0.0319943390827562,0.3881096744661068,0.4465735554695129,0.0200658413093523,0.3340579907197862,0.5362100005149841
30,0.031599932063403,0.4063645445156674,0.427365779876709,0.0200809959030987,0.3477432030518238,0.5148184299468994
31,0.0328215690544592,0.4241962753795937,0.4094823896884918,0.0197493901754586,0.3592582283960082,0.5127096772193909
32,0.0327573636370262,0.4399744460586265,0.4021328389644623,0.0195073734637407,0.3676738278293799,0.5445078611373901
33,0.0336465193906915,0.4558605204417406,0.3835970759391784,0.0199542519462366,0.3778115148488737,0.5188824534416199
34,0.0329270182035397,0.4716486224573047,0.364864319562912,0.0198892588002224,0.3862067908546016,0.4810313582420349
35,0.033010302279843,0.4873091912576629,0.3649782836437225,0.0183188028265198,0.3968056403288673,0.533944308757782
36,0.0337888694259745,0.5032852654287638,0.3517379760742187,0.0181719783751317,0.4082847601211316,0.5260211825370789
37,0.0346207809050101,0.5210666437334026,0.3353919088840484,0.0200478056807246,0.42009349889289,0.4861407577991485
38,0.0350466426582352,0.5402608589761443,0.3228748142719269,0.0211564089035675,0.4323838523967518,0.4676718413829803
39,0.0345384092642634,0.5599072559048062,0.3126929104328155,0.020631402930278,0.4449285869419764,0.4732034206390381
40,0.0333625216846121,0.5814964291642748,0.300568163394928,0.0213704531643633,0.4577255143335575,0.4434384703636169
41,0.0329861765855039,0.6015590590121946,0.2935183048248291,0.0206376250348609,0.4670777394388229,0.4490598142147064
42,0.0318053505543794,0.6222861796494481,0.2886272072792053,0.0202893468542472,0.4740975260388243,0.4586786925792694
43,0.0304992235135287,0.6421091469209227,0.2804596424102783,0.0198490730361083,0.4789319783023592,0.4394969940185547
44,0.0282179351928643,0.6628116508756029,0.2728435695171356,0.0184777861210513,0.4828582533049571,0.429500937461853
45,0.0265591348223388,0.6838212293950369,0.2686366438865661,0.0180579548605407,0.4855372963367381,0.4278787970542907
46,0.0245498258345862,0.704377555717488,0.2658654749393463,0.0163762734856456,0.4873381840102762,0.4368970692157745
47,0.0222811188150662,0.7242666296205782,0.2632898390293121,0.0145029096311318,0.4885962147228226,0.4397849142551422
48,0.02067333711994,0.7444803030138203,0.2587476372718811,0.01343630975013,0.4868270717301675,0.4354212880134582
49,0.0192605902796117,0.7638582590006155,0.2466671168804168,0.0126643617917481,0.4819957185370264,0.3863402903079986


==> figs/phys_diff_plots/cat_rssm/ood-phys_diff-cat_rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0933420755879875,0.0942619259868256,10.535473823547363,0.0413847942643307,0.043352734645922,4.755501747131348
1,0.1165516379446006,0.1135925157823724,6.616275310516357,0.0540495946723684,0.051759762717401,3.302799701690674
2,0.1134476148950654,0.1356273720698735,4.659652233123779,0.0456365287471466,0.053292797011416,2.6216561794281006
3,0.0925063782390708,0.1301849908748184,3.6529037952423096,0.0322511240867422,0.0582792132481779,2.2388341426849365
4,0.0822446576836482,0.1303468426386113,3.2660815715789795,0.0294773656737055,0.0714299205002055,2.4035983085632324
5,0.0774271152187296,0.1408718900017132,3.0453014373779297,0.0321859407433109,0.0791167152719681,2.291554450988769
6,0.068824354837946,0.1402537914170338,2.821725606918335,0.0282012076255692,0.0826171128958005,2.020548820495605
7,0.062599166712799,0.1311005201053661,2.631712913513184,0.0272099610730693,0.0863976516825686,1.82856023311615
8,0.0582711278214798,0.1235335733476633,2.562192440032959,0.0253248666789362,0.0890150834485931,1.86617910861969
9,0.0559747040131277,0.1278323969976481,2.4179017543792725,0.0249746708110951,0.0955884647732173,1.82146430015564
10,0.0540362989565084,0.1387177642586889,2.283132314682007,0.0202412506568632,0.1022290358772816,1.7426360845565796
11,0.0548737070989971,0.1503312509095328,2.151989698410034,0.0262369192102259,0.1043818539584928,1.5788182020187378
12,0.0546302496550601,0.1591814215643066,2.221444606781006,0.0246141857147577,0.1061024795282545,1.5744895935058594
13,0.0515024200219988,0.162667344318253,2.20189905166626,0.0251985769220533,0.1115454310173997,1.5227727890014648
14,0.0523438686553392,0.16374167566841,2.054297924041748,0.0253515388000052,0.1174168167985579,1.3461352586746216
15,0.0512954903134603,0.1640321743361119,1.9617300033569336,0.023450326451709,0.1167446002838586,1.207181453704834
16,0.0510659821450629,0.1651069023495729,1.9511590003967283,0.0246469091739621,0.116947570406554,1.1300411224365234
17,0.0518070717155377,0.1732920149144351,1.9150742292404173,0.0263394341820444,0.1163853703106463,1.242948055267334
18,0.0523996333038048,0.186202087030614,1.8570727109909055,0.02681278709414,0.116546941180822,1.3096351623535156
19,0.0513619663612761,0.1953296418212078,1.8904651403427124,0.0282615398596879,0.1190768471337106,1.4219162464141846
20,0.0518190027575765,0.2027516189520623,1.88433051109314,0.0295623829506303,0.1271161537617696,1.549471735954285
21,0.0527539608032097,0.2038757253347689,1.933841347694397,0.0340824524710571,0.1291481380530529,1.5505883693695068
22,0.0540880799612243,0.2000426056265042,2.006523370742798,0.0359833295155393,0.1283319659849205,1.6299840211868286
23,0.055447517767162,0.1967420619424144,1.9337841272354128,0.0365938793052632,0.1271532127661206,1.517660140991211
24,0.057105712760205,0.2004485624569879,1.8700388669967647,0.0383461506293114,0.1241743130572901,1.3715415000915527
25,0.0558524015568767,0.2070731188799167,1.8375619649887085,0.0380163206431375,0.1226599149662443,1.2466464042663574
26,0.0573928732167471,0.2129472961699028,1.875786304473877,0.0404561693150745,0.1238485608694315,1.2544389963150024
27,0.0580830668259749,0.217648082642895,1.8800371885299685,0.0436178501104257,0.1242842305510332,1.264653563499451
28,0.0570653618313162,0.2221340157852192,1.7873404026031494,0.0421432493919885,0.1260510887335452,1.243480563163757
29,0.0564761646641415,0.2240554840045294,1.7124871015548706,0.0384056599659414,0.1240215939829699,1.1554830074310305
30,0.0560802450391733,0.2260066215231001,1.6453828811645508,0.0363880914977944,0.1234664733677807,1.1504554748535156
31,0.0552654288034947,0.2330660334710201,1.65130352973938,0.0357844015454934,0.1270878510462883,1.2186866998672483
32,0.0532571146011278,0.2400288522104265,1.5960161685943604,0.0361036577786602,0.1310373194831272,1.2297780513763428
33,0.0543290127503658,0.2463190880362192,1.511267900466919,0.0383863067239665,0.1312120407124233,1.2188551425933838
34,0.0552552562414784,0.245909683953712,1.4760124683380127,0.0387109555220939,0.1276630273383681,1.2591980695724487
35,0.0517061002581394,0.2395064630954048,1.4742207527160645,0.0351640144901742,0.1241422991536782,1.2373378276824951
36,0.0490084618328558,0.2345453258598843,1.4277162551879885,0.033071300254036,0.1223714299077772,1.1378079652786257
37,0.0496076742241361,0.2345929657122454,1.4535056352615356,0.0340335420588438,0.1221350445402398,1.2265675067901611
38,0.0498013351021701,0.2337071881970192,1.4583942890167236,0.0356519345658708,0.123407960540238,1.2559890747070312
39,0.0495243854271027,0.2335937492919691,1.4568661451339722,0.0384569962601525,0.1222737931871468,1.2998019456863403
40,0.0486961296093947,0.2320573290659476,1.495504379272461,0.0399372403234133,0.117411198086717,1.2605515718460083
41,0.0478670187587129,0.231787451011727,1.5039048194885254,0.0402443638110249,0.1126205585592065,1.264442801475525
42,0.0458959670926231,0.2305248214246334,1.491321682929993,0.0356639868291924,0.1120291660622732,1.2700966596603394
43,0.0450577344589554,0.229342574798541,1.491518497467041,0.033878879969571,0.1108537104465514,1.3239293098449707
44,0.0433950623990625,0.2291494919380171,1.4960110187530518,0.031792960850548,0.1103491774132945,1.3905702829360962
45,0.0434050547063012,0.2330684633759401,1.4948241710662842,0.0311871935082817,0.1104558715245471,1.4351022243499756
46,0.0423934520005989,0.2389364599493062,1.4164342880249023,0.0287784394000492,0.1142980784104124,1.3599156141281128
47,0.0423281814267369,0.2428369841760639,1.4082481861114502,0.0284447898473663,0.1166983675025579,1.3900904655456543
48,0.0395178446577313,0.2455514899181136,1.3784065246582031,0.0272312354960313,0.1161681317443756,1.4039796590805054
49,0.0386942565006934,0.2461524841205745,1.3525207042694092,0.0247218557120295,0.114766646618561,1.393734097480774


==> figs/phys_diff_plots/cat_rssm/ood-phys_diff-cat_rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.1608867959628749,0.1599273213026839,5.92578125,0.1315677423631692,0.1290817912779881,2.269230365753174
1,0.1716946993560917,0.1718270218392595,4.480392456054688,0.1641908385268792,0.1633412803570874,3.0323469638824463
2,0.1585433513570396,0.1999473407739345,3.3675482273101807,0.1633027084049937,0.1839753197535117,2.5959622859954834
3,0.1567194191929443,0.2290360302129914,2.6683452129364014,0.1735143405134361,0.2107846941601417,2.130357027053833
4,0.1556742673656391,0.249330347301722,2.0887792110443115,0.1692792849336776,0.2227379361497142,1.814547419548035
5,0.1413573830358964,0.2616047338179962,1.5859313011169434,0.1592285203440047,0.228081489514929,1.140944004058838
6,0.1232750988659645,0.2682363828090722,1.3264986276626587,0.1383803263539669,0.2307555126778776,0.8178794980049133
7,0.1128987794870013,0.2671267203153118,1.1190727949142456,0.123495062149592,0.2162176050026328,0.7619631886482239
8,0.1083306163233958,0.2700517892700683,1.002230167388916,0.113787984680018,0.2132645904432596,0.7254899144172668
9,0.1095345862375951,0.2715936895535903,0.947776198387146,0.1239961285225566,0.2189893601519408,0.7215222120285034
10,0.0981909618275994,0.2781774099750588,0.9465073943138124,0.1198693602089853,0.2208258878187362,0.7308288812637329
11,0.0944344156573216,0.2948617912210221,0.8982508778572083,0.1044744534229432,0.2181216143172398,0.6713401079177856
12,0.086138493559691,0.3060584306883135,0.7998605370521545,0.0825149759590186,0.216623193414809,0.589489221572876
13,0.0795611529401054,0.308452783401795,0.760389506816864,0.0771383848147357,0.20107946282372,0.553042471408844
14,0.0774954767140898,0.3107586914394372,0.7562982439994812,0.0753150740060896,0.1951838353253155,0.4961832165718078
15,0.0730969035112158,0.3282742774590445,0.7455369830131531,0.0741027143119577,0.2045307747888309,0.4932359158992767
16,0.0710123771842531,0.3493450715736095,0.7072017192840576,0.0787280605875701,0.2168003751077548,0.5154751539230347
17,0.0740355158070617,0.3747597821267572,0.684105396270752,0.1011681556211745,0.2244609982540499,0.4895758330821991
18,0.0739288870239381,0.3945400665755946,0.6441008448600769,0.1116304473376753,0.2320405876659417,0.4563120603561401
19,0.0704522946346359,0.4103676734779318,0.6211383938789368,0.1076853156797798,0.2347137352285535,0.4568352103233337
20,0.0657693085156003,0.422312996124125,0.6328325271606445,0.0835631186120885,0.2320482381484701,0.4740006625652313
21,0.0688984106773556,0.4329550665706992,0.6277599930763245,0.0959378250232703,0.2255069643750518,0.4235358536243438
22,0.0631402116104661,0.4409174767830714,0.6407895684242249,0.0879640002428109,0.2170870205918527,0.3918875455856323
23,0.0597656176024058,0.4440601081370856,0.6512349843978882,0.0878641456682932,0.2153758518233948,0.382881760597229
24,0.0585617242475942,0.4427811309028918,0.6530599594116211,0.0934415964640471,0.2164878445932576,0.3493084907531738
25,0.0587256270332952,0.4402888783436889,0.6206192374229431,0.1033083888574468,0.2158673177555436,0.3110128939151764
26,0.0559511456544141,0.4341239862313951,0.5989742279052734,0.1004840810311193,0.2094735866690776,0.2970403432846069
27,0.0549544886266675,0.4298893067486231,0.5702351331710815,0.1059659055885607,0.2036947426277353,0.2545225620269775
28,0.055086805466854,0.4296401072810729,0.5529768466949463,0.1082471413305021,0.2002932172154891,0.2347287237644195
29,0.0488065703369631,0.4273162952333103,0.5337824821472168,0.0766983772973751,0.1972078934652817,0.2079747766256332
30,0.0484116043583822,0.4232526248063485,0.5192442536354065,0.0735823868729294,0.1993331674601069,0.2115790545940399
31,0.047945858839052,0.4145674530160408,0.5053070187568665,0.0650702969639914,0.1937569653055295,0.2039603143930435
32,0.0483443834412702,0.4080369337363597,0.5162206888198853,0.0656560810639521,0.1904949813526529,0.2157726287841797
33,0.0484192201579634,0.40997375885674,0.5231651663780212,0.0716116856358838,0.1891827469348684,0.2236325591802597
34,0.0531131666138075,0.4158266461937451,0.5011919736862183,0.1058799509725813,0.1958694345777229,0.2138247340917587
35,0.0559923071344485,0.4277320627781352,0.4858650863170624,0.1212382628003259,0.2034370276862899,0.2349020838737487
36,0.048871139922051,0.43957100784289,0.4629201591014862,0.0715402438806645,0.2067830443032322,0.2512468099594116
37,0.0498413309172326,0.4520609561556898,0.4573399424552917,0.0782222036891118,0.2049440881416593,0.2663251459598541
38,0.0479854773204731,0.470797639018255,0.4571332633495331,0.0766905162261182,0.1992082547699531,0.3089528977870941
39,0.0470299979676673,0.4852244354943318,0.4398066699504852,0.0746375143976859,0.195828393119318,0.2907695174217224
40,0.0459547929886224,0.4942004925353893,0.448715478181839,0.0720755247337445,0.1895229418316675,0.3147990107536316
41,0.0448081193382742,0.5013843122923862,0.4410912692546844,0.0699031896759068,0.179214956469294,0.3000294864177704
42,0.0440093977248614,0.5057504803815315,0.4330514669418335,0.072690718501681,0.1730502654106444,0.3062302470207214
43,0.041820208038804,0.509966360339328,0.4179165661334991,0.068707034268783,0.1689018187996014,0.3041646182537079
44,0.0406898032716157,0.5176467805545586,0.4123703241348266,0.0665740949757172,0.1646196427604708,0.3117134273052215
45,0.0387774453170865,0.5209120204117343,0.428542822599411,0.0573105467337296,0.1613104738049657,0.3593587577342987
46,0.0368809403385174,0.5167571729597372,0.4285533428192138,0.0562000779284774,0.1520994370915201,0.325172871351242
47,0.034324272650608,0.514049344904192,0.446963757276535,0.0479877100230883,0.1461168076590019,0.3481302857398987
48,0.0330567986233992,0.5097788041273935,0.4712289571762085,0.0439844648132134,0.1466179319084898,0.3501732945442199
49,0.0322327615359911,0.501079199425776,0.4834296107292175,0.0383894269928314,0.1491552862725689,0.3316753208637237


==> figs/phys_diff_plots/cat_rssm/ood-phys_diff-cat_rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.2578710115562828,0.2565162827169182,18.214570999145508,0.0987341087912548,0.0982749267246918,5.181190013885498
1,0.2685059903361347,0.2603789007011801,11.95876407623291,0.1320809149090263,0.132973079862076,4.095967769622803
2,0.2015346451938434,0.2887077421385195,9.782308578491213,0.1084434542582126,0.1679962370632431,3.277716875076294
3,0.1779719549772585,0.3265227066343519,8.699603080749512,0.0822178661002865,0.1696603692075282,2.9910855293273926
4,0.1668519315310021,0.3364275049037663,7.728139877319336,0.0983938208337548,0.1704254083807418,2.934251070022583
5,0.1529769417471984,0.3517540221450094,6.715076923370361,0.1360572663554495,0.1824316245247332,2.685211420059204
6,0.1367173259291136,0.3639785066717501,6.176290035247803,0.1340882740542274,0.1884371553975128,2.5232913494110107
7,0.1383658045207991,0.3643737224870172,5.62169075012207,0.1393342802072645,0.2004431524101995,2.3717715740203857
8,0.133802476495176,0.3843636106220364,5.433277606964111,0.1286388786001435,0.2045607387161927,2.3544538021087646
9,0.1354370693161514,0.3983138670111758,5.187643527984619,0.1191934303418084,0.1900306251702102,2.2177231311798096
10,0.1301155542318733,0.398409404926639,5.017810821533203,0.1096317249916189,0.1857135835177901,2.12872576713562
11,0.1305478619682492,0.4052413937536969,4.99271821975708,0.1134898076548807,0.191530447835956,2.2725534439086914
12,0.1239187865085767,0.4185696936241476,5.008071422576904,0.1050324337361702,0.1986471933189894,2.199804782867432
13,0.1237498800275724,0.4326856391850752,4.84108304977417,0.1095454408658133,0.1933349751940134,2.130890369415283
14,0.1193993848576265,0.4436207840495977,4.690956115722656,0.101484536924625,0.2051187551517984,2.2132439613342285
15,0.1099758888831445,0.4447625304723213,4.633519649505615,0.0957404523068343,0.1953643966987233,1.9538888931274412
16,0.1169429339069682,0.4614756427617768,4.716032981872559,0.1059927031092694,0.1908127956833166,1.8443933725357056
17,0.1099202785417378,0.4829935879483828,4.88014554977417,0.103997999494589,0.1873804171093444,1.8675974607467647
18,0.1093009657582077,0.4931199052055133,4.836273670196533,0.1053671680562746,0.1828276760926097,1.8034931421279907
19,0.1023797364632447,0.4861037434434805,4.735589504241943,0.0956151472332818,0.1869938582376523,1.7268935441970823
20,0.1021287708132536,0.4839690118737828,4.802590847015381,0.098504104213828,0.1878541673514235,1.915948987007141
21,0.1044164246071657,0.4902019194354929,4.6979756355285645,0.0990008709301084,0.1981620509428025,2.1073708534240723
22,0.0990620228122561,0.4962564658153799,4.538741111755371,0.0974169826805338,0.1837329152898725,2.050950288772583
23,0.1026457429293488,0.507815287160698,4.321507453918457,0.1072838067459069,0.1856258497275679,1.95255708694458
24,0.1041960116604353,0.5057436788142102,4.142733097076416,0.1169191953148285,0.1867717130184952,1.957659363746643
25,0.1022814655995393,0.501165623902977,4.104371547698975,0.1076019496407001,0.1841455141690412,1.9480524063110352
26,0.0997463227486053,0.4930763824033954,4.144937992095947,0.1065266984996053,0.1841722350649094,1.8734797239303589
27,0.1017452043018145,0.4801202330262303,4.102983951568604,0.1140646617550585,0.1763778455455468,1.6874476671218872
28,0.1015179355289573,0.4880617230227617,4.076517581939697,0.1067835601217159,0.1789181369924364,1.6721668243408203
29,0.0975764114661446,0.4744569052636553,4.068395137786865,0.0961196108378072,0.1666898279257808,1.8091766834259035
30,0.1000235974952954,0.4719649872664909,4.135584831237793,0.0909133784461943,0.1706304171298694,1.8709312677383425
31,0.0956559919434147,0.4706260275322216,4.168454170227051,0.087725347480115,0.1857067425356894,1.902993440628052
32,0.0976176512120337,0.4633733825578771,4.044779777526856,0.0930112951186652,0.1894810719999723,1.8020124435424805
33,0.098362621713807,0.4620562848898111,4.013161659240723,0.0849942259750718,0.1940460959615199,1.730186104774475
34,0.0950318434514144,0.462352787141101,3.985486268997192,0.0841939989924708,0.1852285640582223,1.7870408296585083
35,0.0977974678133218,0.4641584520818717,3.94948148727417,0.0823461549100082,0.1817193772281272,1.7236981391906738
36,0.0947099415201647,0.4639450404755207,3.990605354309082,0.0850527021985926,0.1854192398526786,1.79792320728302
37,0.0940048190097463,0.4623343510836425,3.984178304672241,0.0787049519733899,0.1843908902004324,1.812982201576233
38,0.0943828644367403,0.4488654741313825,3.9355082511901855,0.070017133411002,0.1813710687425442,1.7280610799789429
39,0.0957144662060118,0.4423196417065658,3.887207746505737,0.0688319785352229,0.1748440447260294,1.6327086687088013
40,0.0963765490781644,0.4395547121215384,3.9044535160064697,0.0725801753930925,0.1736677535029178,1.6523648500442505
41,0.0910871862384123,0.4581557833022696,4.000891208648682,0.0581538819055899,0.1793773023657855,1.6630016565322876
42,0.0921934932671462,0.4619759507680692,4.091466903686523,0.0669326160371978,0.1784155022913857,1.569295883178711
43,0.0955261342894458,0.4663972540327744,4.161965847015381,0.0834124568141992,0.1804594035993161,1.6312309503555298
44,0.0932740936523646,0.4755910750104518,4.294890403747559,0.0713872291605963,0.1749193115612088,1.7038060426712036
45,0.091897002591389,0.4785702833536124,4.309520244598389,0.0713846879518286,0.1729958532328247,1.7149752378463743
46,0.0917150895109617,0.4836223746857796,4.232613563537598,0.0640230462198148,0.1635036688551068,1.72128164768219
47,0.0851065800242575,0.4837764158307243,4.066736698150635,0.0520035426288378,0.1689871587617178,1.5557695627212524
48,0.0887413661511582,0.4796426472887772,3.967160224914551,0.0660709998443631,0.1648626599238615,1.6341524124145508
49,0.0876941821015029,0.4856572554115136,3.937318801879883,0.0504275058622208,0.1642874184525773,1.7830685377120972


==> figs/phys_diff_plots/rssm/id-phys_diff-rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0073019754173365,0.0073432647646404,0.6910640597343445,0.0038510142284485,0.0038202895553588,0.462603747844696
1,0.007822406846312,0.0081216549051896,0.5389056205749512,0.0043717419585997,0.0043794903683948,0.409069687128067
2,0.0103078055964215,0.0092481501175352,0.538424551486969,0.0050806386889728,0.0052703545296441,0.4302972555160522
3,0.0113209371185221,0.0111669231490814,0.5495402812957764,0.0057258303833755,0.0066412744640817,0.4828364849090576
4,0.0119344439858823,0.0135058757551887,0.5617820024490356,0.0063274059164474,0.008201988549486,0.4869572818279266
5,0.0122040334420962,0.0159903939245541,0.5428434014320374,0.0065866663330134,0.0098778126986656,0.4500069320201874
6,0.0122943246868708,0.0186616345718939,0.5447803139686584,0.0066343622638416,0.0119989545194481,0.4574100971221924
7,0.0123077881298731,0.0215179176631208,0.5490208268165588,0.0066680653396086,0.0137618824645898,0.4359898269176483
8,0.0125258245252298,0.0246791615295869,0.5579085946083069,0.0067460013367027,0.0157299455887096,0.4541226327419281
9,0.0126337326512148,0.0281758414896939,0.560549795627594,0.0068371632257803,0.0180972571716061,0.4564684629440307
10,0.0126838895897935,0.0316815731582191,0.5676339268684387,0.006833293843833,0.0206207293375176,0.4457603693008423
11,0.0128091190946743,0.0356612384639083,0.5812464356422424,0.0068642825297964,0.0234128071856971,0.4665337204933166
12,0.0125877922023209,0.0397499018691451,0.5905112624168396,0.0069031502283598,0.0266080188605472,0.4881834983825683
13,0.0122993305625277,0.0441576934307977,0.5773569345474243,0.0068805712539754,0.0300384773372421,0.4560895562171936
14,0.0121825056526286,0.0484582956940703,0.5901212096214294,0.0069342709969166,0.0330605165470268,0.4705192744731903
15,0.0120076945895707,0.0526829778792198,0.5987949371337891,0.0068308432421655,0.0366420344036271,0.4812793135643005
16,0.0119355155655357,0.0574931569257605,0.5991424322128296,0.0067405118524691,0.0399299681387807,0.4724787473678589
17,0.0120240840093174,0.0624330679164704,0.6057817339897156,0.0067347861999432,0.0432557601710485,0.4946595132350921
18,0.0119742281888575,0.0678919508185972,0.6056546568870544,0.0066713012684294,0.0475701785454053,0.4810273349285126
19,0.0119816953825575,0.0737744639758311,0.611414909362793,0.0066200970460055,0.0520018044842993,0.4867776930332184
20,0.0120372866576308,0.0800674257121754,0.6114386320114136,0.0067009425730469,0.0566765262815214,0.4735230803489685
21,0.0121300026349617,0.0869133838780726,0.6233682632446289,0.0068575908604007,0.0616751372407548,0.5087556838989258
22,0.0121155959675561,0.0942334205714032,0.6155138611793518,0.0067709435236944,0.0674806199874198,0.4709602892398834
23,0.0122586024483389,0.1017460428398117,0.6400822997093201,0.0067445092483546,0.0730292216263774,0.5561873316764832
24,0.0122243232872133,0.109886432993142,0.6315666437149048,0.0066281174468784,0.0791250671289106,0.4991515874862671
25,0.0121978715940604,0.118747674043203,0.6451799273490906,0.0065336853281501,0.0860513970444439,0.524956226348877
26,0.0122164126533018,0.1281642527371041,0.6529656648635864,0.0065341158180601,0.0938407393792667,0.5255874395370483
27,0.0122631763714598,0.138059715010484,0.6441974639892578,0.0064652303479622,0.1019132791421902,0.5115402340888977
28,0.0122396074819116,0.1486550958893494,0.6399102807044983,0.0064609965794719,0.1107514898423227,0.4776162207126617
29,0.0120156205573539,0.1603053312592892,0.6538820862770081,0.0062465845133137,0.119759638895807,0.5040328502655029
30,0.0118889991546578,0.1726039854532136,0.6714946031570435,0.0061014652760756,0.1291749289956414,0.5724471211433411
31,0.0117594911591186,0.1855748344252347,0.6726861596107483,0.00602461789109,0.1392916476262448,0.5455667972564697
32,0.0115419603679092,0.1995152784061356,0.6700262427330017,0.0059340208790398,0.1499343980720819,0.5194681882858276
33,0.01130613845888,0.2144211847984143,0.6749367713928223,0.0059108052917045,0.1614368615951812,0.5211932063102722
34,0.0110296761978061,0.2307308606717306,0.6805005073547363,0.0058955819876925,0.1741073951308197,0.5456732511520386
35,0.0109905634570022,0.2478523956123463,0.7015657424926758,0.0057268478196303,0.1870219507829428,0.5887398719787598
36,0.0109012904390019,0.2663536163926237,0.7071518898010254,0.0056500275773665,0.2009538848795797,0.6281893253326416
37,0.0109924901362319,0.286056152814132,0.7139485478401184,0.0055159116974428,0.2153726619448575,0.626574695110321
38,0.0111908912080125,0.306966111012784,0.7197217345237732,0.005542155405909,0.2306348248702057,0.6033347249031067
39,0.0115227153889172,0.3295613978095716,0.6985516548156738,0.0056541490458375,0.2467889543152216,0.5532481670379639
40,0.0117145884204874,0.3530236526243789,0.7057227492332458,0.0057113188348962,0.2637853967363704,0.5279803276062012
41,0.011977881575719,0.378481435674199,0.7101949453353882,0.0056824327142132,0.2816047284784213,0.5373191237449646
42,0.0121725568003894,0.4052361731208002,0.7150694727897644,0.0056670151982495,0.3004286176689429,0.5519466996192932
43,0.012408618899135,0.4333446343964406,0.7387557625770569,0.0055872155393059,0.3199678170636214,0.646306037902832
44,0.0126719009328553,0.4630698525925545,0.7392833828926086,0.0054448122931192,0.3397399296062539,0.5941063761711121
45,0.0129777486339808,0.4944609576201401,0.7589123249053955,0.0054844586528183,0.3598449070512096,0.6336127519607544
46,0.0131463964549629,0.5269006635828948,0.7519395351409912,0.0054871967210369,0.3787319094075075,0.6031078100204468
47,0.0133498858234197,0.560789102630689,0.762977123260498,0.0054983815622363,0.3967228331332757,0.6512274146080017
48,0.0136075012517339,0.5957662435807645,0.7752395868301392,0.0056603166140918,0.4149236789221414,0.6377906203269958
49,0.0136925679318155,0.6318118785510582,0.7534531950950623,0.005724877174546,0.4324001854800706,0.5888451337814331


==> figs/phys_diff_plots/rssm/id-phys_diff-rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0617211829068449,0.0617265623285331,1.8772014379501345,0.013074254446364,0.0130484163194309,1.3281900882720947
1,0.0616239791318415,0.0616890332405778,0.755487322807312,0.0183347958684231,0.0184364861620358,0.3184613287448883
2,0.0630426749929144,0.0686886044402053,0.6603063941001892,0.0127882554199528,0.012011778634774,0.2507683038711548
3,0.0552387689318163,0.0658106209361431,0.7096368074417114,0.0130379539787841,0.0139209952541178,0.2606514096260071
4,0.0389177660268598,0.057720590948014,0.7673883438110352,0.0092829420813892,0.0179421886368216,0.3279526829719543
5,0.030611371885285,0.0518238003863023,0.7927432656288147,0.0072241007414332,0.0192949458791472,0.2950681447982788
6,0.0232522086402617,0.0468036809187324,0.9054227471351624,0.005928000894095,0.0176801449821577,0.4009279310703277
7,0.0208107083346597,0.0451406752553476,0.9046174883842468,0.0068798041824702,0.0178591101733573,0.4779257476329803
8,0.0239059931146629,0.0446055998811401,0.8288602828979492,0.0087317247927357,0.0211828774425786,0.3975002467632293
9,0.0216197725727807,0.0482638480772632,0.7353633642196655,0.0083173291420956,0.0242418247355891,0.2522960305213928
10,0.0202520083095848,0.0508292432427228,0.7545180320739746,0.0070562093289239,0.0296872483577709,0.3983411788940429
11,0.0198981168010181,0.0581487223802469,0.6898291110992432,0.0091452555708144,0.0429217487948298,0.3760898113250732
12,0.0196052083823451,0.0606545814271278,0.6472362875938416,0.007848979166571,0.0546592694672117,0.4254320561885834
13,0.0175664528944718,0.060575641041518,0.5790036916732788,0.0069914459770414,0.0598651433669147,0.3243376910686493
14,0.017218625921211,0.0597287973771033,0.5853341221809387,0.0066209209331963,0.0620288591878037,0.3038891553878784
15,0.0183376771788017,0.062297134704097,0.6746972799301147,0.00653342447197,0.0640997552620245,0.3329058587551117
16,0.0174720640166399,0.067501805087355,0.7887235879898071,0.0061083401678588,0.0714709687861172,0.43597212433815
17,0.018496267993189,0.0759808755449703,0.877187967300415,0.006881741466195,0.076692713274023,0.4623754024505615
18,0.0186232633181013,0.08268820611525,0.9498742818832396,0.0062070437780027,0.0764272617906469,0.518915057182312
19,0.0194151253418599,0.0918862585408577,1.0095473527908323,0.0071744823035767,0.0793284268741638,0.631908118724823
20,0.020623952676652,0.1093314981960672,0.9800803065299988,0.0084497563633506,0.0886656972889335,0.5267335772514343
21,0.0207005187639733,0.1371559486947436,1.0499074459075928,0.0090629965655466,0.0965696641355565,0.5609080791473389
22,0.0203112577808897,0.164890339140823,1.0531052350997925,0.0078532307953499,0.1057524020863947,0.5788411498069763
23,0.0208347602249955,0.1861924567285483,1.0012825727462769,0.0099303979205225,0.1147337712093898,0.6227471828460693
24,0.0199470158928565,0.193559800921151,0.9038578867912292,0.0091106943778475,0.1227773658122668,0.6034355759620667
25,0.0194130672567148,0.1900376540649303,0.7826048731803894,0.0089972375690811,0.1267444537888945,0.4797543585300445
26,0.0184757782830226,0.1828395562014533,0.7099109888076782,0.0078644906339079,0.1275512270809627,0.407239019870758
27,0.0196493115095294,0.1847235428367765,0.695719301700592,0.0085497523641906,0.1281128841199471,0.449087381362915
28,0.0179570557470077,0.1988988034667854,0.7061433792114258,0.0070116825692379,0.127442013348498,0.4653227031230926
29,0.016971410624872,0.2135549458694877,0.7238280177116394,0.0063794333636419,0.1265198238200118,0.4402100443840027
30,0.0166694687461446,0.2170134013830546,0.7772994637489319,0.0066589341054993,0.1230139516434474,0.4707091450691223
31,0.0166105635008886,0.2137082695436485,0.8634668588638306,0.0060790779326531,0.1155849957118164,0.5662717223167419
32,0.0172975933486595,0.2115970445582716,0.9324295520782472,0.0062972148179644,0.1106270999629982,0.6848054528236389
33,0.0176358834988989,0.2098721695086907,1.0112005472183228,0.0068531041708405,0.110321047226334,0.7814355492591858
34,0.0180486306714147,0.2099386198512317,1.07862651348114,0.0076592585463395,0.1126508727295134,0.8285358548164368
35,0.0182207639871032,0.213005969158231,1.1214479207992554,0.0077155697700596,0.1161009105395847,0.9281973242759703
36,0.0186975179566895,0.2187733483186813,1.1082744598388672,0.0081604160484174,0.1213240852794059,0.8303346633911133
37,0.0193046155516785,0.2234589886248076,1.1315619945526123,0.0082164104052041,0.1242873781784493,0.8025316596031189
38,0.0188580055529896,0.2266343830526885,1.1246964931488037,0.0076568601294965,0.1280103116191299,0.8032897710800171
39,0.0195282090961389,0.2303641648217046,0.9864893555641174,0.0084043513902628,0.1332567811067312,0.8082978129386902
40,0.0188400841818123,0.2337658831102987,0.8943227529525757,0.0081663593377981,0.1390938293735623,0.718539297580719
41,0.0180210502133583,0.2367626164448865,0.8280444145202637,0.0076575394651888,0.1392781605329145,0.6430932283401489
42,0.0183976298004029,0.2402206616801449,0.8226953148841858,0.008062599900663,0.1372701895019694,0.6125146150588989
43,0.0181526748810275,0.2439012334507422,0.8418914675712585,0.0073847597608807,0.1389584993942393,0.5193510055541992
44,0.0179845949682361,0.2496774382057137,0.8881107568740845,0.0079578618215208,0.1434422139122039,0.5568187236785889
45,0.0172228730336209,0.2518558341674137,0.8750185966491699,0.0070818776445062,0.1449471960771745,0.5442847609519958
46,0.0170299490959506,0.2486224253842907,0.885147213935852,0.0070957738342388,0.1417049884933137,0.5878704190254211
47,0.0180366623099928,0.2455867691851285,0.9198501110076904,0.0074695396796332,0.137289940473839,0.6978187561035156
48,0.0184831314912298,0.2497005272395438,0.9859957098960876,0.0076043376398418,0.1338949052311934,0.7521166205406189
49,0.0188461458429891,0.259665051037335,1.08856201171875,0.0076317053731654,0.1357402688221252,0.8704316020011902


==> figs/phys_diff_plots/rssm/id-phys_diff-rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0199657961475064,0.0200379944878763,3.3137872219085693,0.0067538569096912,0.0067088372080603,1.1884037256240845
1,0.0165159178605037,0.0169359436298587,2.374159097671509,0.0069850575640242,0.0066363584034903,1.0257635116577148
2,0.0217184803612659,0.0282319258527173,2.3336336612701416,0.0095090437267955,0.0133055166486109,1.358444333076477
3,0.0216102891671554,0.0413046518512502,2.4612841606140137,0.0086183187401795,0.0192195896532159,1.4325933456420898
4,0.0196450088431426,0.0530401268046158,2.6095216274261475,0.0103915069487654,0.0238343340057557,1.4882633686065674
5,0.0183212482182591,0.0647983234140894,2.8559510707855225,0.010599486143753,0.0274197880631708,1.707666039466858
6,0.0188300748522493,0.0759714003257395,3.186039924621582,0.0094659144355898,0.0333799774371791,1.860795259475708
7,0.0201893732506079,0.0874896585515858,3.476591825485229,0.0117397376780568,0.0399766731934624,1.9738576412200928
8,0.0219534116866665,0.1029747409264091,3.792338371276856,0.013719851871735,0.051362740863479,2.0257039070129395
9,0.0241804352393373,0.1161278129959911,4.342097759246826,0.0126419089887924,0.0605594948300659,2.301935195922852
10,0.0248497148493801,0.1285309360068225,4.832913875579834,0.0122420916258371,0.0678936481005939,2.6395537853240967
11,0.0255628466050672,0.1369821858580943,5.119221210479736,0.0131167031000379,0.0735661331105639,2.950444221496582
12,0.027131227001448,0.1555581615486516,5.220620632171631,0.0160759865259545,0.0827553676952589,3.294286727905273
13,0.0271249954114984,0.1821503300528016,5.15448522567749,0.0185847621616675,0.1081688917123819,3.473273515701294
14,0.029438077593559,0.2188345386420426,5.092005729675293,0.0202113894744487,0.147380672873644,3.479896068572998
15,0.0306460583903369,0.2618826008498218,5.061091899871826,0.0221939325468544,0.1865097931331017,3.387367248535156
16,0.0329413393815048,0.3067541902404164,4.99733304977417,0.0242246634410832,0.2272973095254659,3.285178899765014
17,0.0358300033643775,0.3388316947259598,4.923822402954102,0.0249302082746561,0.2578975324028754,3.117508172988892
18,0.0333796460428794,0.3584610468478273,4.851678371429443,0.0266239898267847,0.2718863187882577,3.14070987701416
19,0.0340127259819419,0.3656773880323776,4.861139297485352,0.0306679976480458,0.267685919246893,3.300475597381592
20,0.0343996799404319,0.3705067917437417,4.79023027420044,0.0322468716666056,0.2579994450364853,3.347617626190185
21,0.0352506362869462,0.377775023441136,4.683546543121338,0.0364565270769962,0.2475853723546899,3.4184861183166504
22,0.0353949795409488,0.388079728865218,4.536211967468262,0.0399393579780398,0.246484272682751,3.520076036453247
23,0.0354061417517285,0.3979848112954695,4.465132236480713,0.0417785897010731,0.2469584944843399,3.629951238632202
24,0.0341668424795165,0.4008806546724295,4.363445281982422,0.041449756584692,0.2441836421863487,3.6224517822265625
25,0.0344957656582243,0.3937188901760088,4.230181217193604,0.0420971872763045,0.2398475182412198,3.4591586589813232
26,0.0351425069183418,0.3780665638982328,4.217257022857666,0.0439366109069353,0.2295662038041555,3.457973957061768
27,0.0359248649794109,0.3657252775665711,4.176216125488281,0.0447702923044929,0.2116442800521603,3.4522202014923096
28,0.0345768651062627,0.3518797251814895,4.1313347816467285,0.0453722413539654,0.1953450302715838,3.459657430648804
29,0.0340261003678564,0.3392632380668063,4.180093765258789,0.0451990335431908,0.1824612017586279,3.452564001083374
30,0.0331522793643276,0.3245861409563593,4.217741966247559,0.0457851721714225,0.1704640128504276,3.510622262954712
31,0.0333756568210332,0.3102969614059557,4.311622619628906,0.0476965948419804,0.1588569236222602,3.495768785476685
32,0.0338099002511153,0.2989104899803314,4.471206188201904,0.0491981061363354,0.154534431926773,3.448451519012451
33,0.0332461357773435,0.2877692398326019,4.547745704650879,0.0475847822773545,0.1545511132424512,3.3544421195983887
34,0.0335153947096164,0.2787440626144148,4.6066999435424805,0.0460710005762228,0.1547674861047671,3.349016666412353
35,0.0316949608252313,0.2774316893327821,4.749317169189453,0.0417199921420827,0.1556409521983086,3.343424081802368
36,0.0305104055890431,0.2774765871652145,4.885962009429932,0.0377712483084232,0.1547425465521703,3.3321218490600586
37,0.0304112235047111,0.2770835815220031,5.000429630279541,0.0358021660128368,0.1574247226940792,3.331780910491944
38,0.0312775586076538,0.2741721527795548,5.006017684936523,0.035144728829022,0.1623321069064669,3.1991028785705566
39,0.0317487291749209,0.278310877359976,4.976798534393311,0.0354066780785749,0.1597143903200091,2.9795949459075928
40,0.0303877094554385,0.2888165099759153,5.03169584274292,0.0344600212030841,0.1586071984319676,3.0409786701202397
41,0.0306160930801777,0.29994957167346,5.151557922363281,0.0340510389066074,0.1634355989800505,3.218359470367432
42,0.0301296655230315,0.3106518297559321,5.191807746887207,0.0333856846886142,0.1705078855243977,3.2859339714050293
43,0.0296656389134129,0.3255098372968137,5.1048078536987305,0.0316907680246316,0.1838677497209631,3.269008159637451
44,0.0293290517092349,0.3403547552165774,5.010972499847412,0.0292804543835278,0.19233243327537,3.1967437267303467
45,0.0303963523687894,0.3528546150600793,5.127798080444336,0.0300361132766606,0.1915121303750265,3.223844528198242
46,0.0301986208852862,0.362822299500821,5.112112998962402,0.0301887747158508,0.1911460555354352,3.3408782482147217
47,0.0291500163151483,0.3708483284833485,5.211239814758301,0.0272322128329038,0.1924741712725144,3.3269565105438232
48,0.0293282187425136,0.3796034783396415,5.184326648712158,0.0259326311675654,0.1895078218661217,3.3423283100128174
49,0.0291163950862388,0.390969709433736,4.9941277503967285,0.0227372322875747,0.1944561985028198,3.334458351135254


==> figs/phys_diff_plots/rssm/id-phys_diff-rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.1198458162128534,0.1197703213255024,8.32474422454834,0.0303400364907036,0.0303342695690588,1.6387439966201782
1,0.0996004411024478,0.0999927720686213,5.5605149269104,0.0409337092903139,0.0425883147848326,1.318782925605774
2,0.0716859112374821,0.1270153208947029,5.198320388793945,0.0282402805076862,0.05167875900846,1.779699444770813
3,0.0627463399792614,0.1615367993690371,4.915311336517334,0.0197487223265494,0.0759824094780685,1.735544204711914
4,0.062650624648836,0.1478564304503573,5.009057521820068,0.0234290462483075,0.0721225441202455,1.73525869846344
5,0.05206761862638,0.147069179632494,4.561595439910889,0.0193160464313533,0.083402860789804,1.7701970338821411
6,0.048439095114707,0.1941122246309015,4.620241165161133,0.0187708539591018,0.11617127095105,1.746550440788269
7,0.0539231456802097,0.2425148835093827,4.7915568351745605,0.0176746231073198,0.1028104485620621,1.6243782043457031
8,0.0572786966100666,0.2855208849261324,4.696769714355469,0.0207660401739513,0.1157349440569925,1.419257402420044
9,0.0581753910390091,0.2750349234155292,4.664153099060059,0.0243646353980507,0.1241586491786825,1.299171805381775
10,0.0570081588686524,0.2424291648371452,4.436985969543457,0.0249307681727618,0.119768695670568,1.2818763256072998
11,0.0508271565210113,0.2496132562083657,4.320265293121338,0.0210976727699179,0.1442713611397102,1.333518147468567
12,0.0448821048428265,0.2831895499942103,4.856971740722656,0.0181247855453025,0.1471518763556256,1.6601086854934692
13,0.0518220698342554,0.317622841185376,5.26333475112915,0.0208067509163032,0.1410708396711092,1.662250518798828
14,0.061455754557306,0.3492540779525914,5.431236267089844,0.0253262239037217,0.1386886912583755,1.7637677192687988
15,0.057942276007651,0.3429939139583988,5.295400619506836,0.0272599775466302,0.1388592388963404,1.688941478729248
16,0.0585659860490454,0.3500733748788512,4.829358100891113,0.024330922781234,0.1484080929954763,1.6826804876327517
17,0.053079436453816,0.3811245895304843,4.84673547744751,0.0236933171906688,0.1565880961836635,1.6093225479125977
18,0.0523712472757583,0.4250995521886959,5.073684215545654,0.0251008007054089,0.1626561937805743,1.7152708768844604
19,0.0555362927315778,0.4614477839269933,5.181331157684326,0.0237595890732393,0.1612871946156992,1.5975109338760376
20,0.0584221497475583,0.4643759250089513,5.188714981079102,0.0249168000666463,0.1737121290663544,1.6250641345977783
21,0.0599558372311682,0.4587876639028157,4.959877967834473,0.0254597728630279,0.1786665664670798,1.7139934301376345
22,0.0548596422778557,0.4733039275236467,4.761971473693848,0.0228716342745851,0.1813071098934895,1.6337239742279053
23,0.0547201524218168,0.4985369785193022,4.990952014923096,0.0225979322339655,0.1720494198095902,1.7294842004776
24,0.0503930706609316,0.5245154784090851,5.262907028198242,0.0188063495779808,0.1740767812135378,1.6519153118133545
25,0.0509927462211295,0.5414575207221749,5.376479625701904,0.0217040714068119,0.1785335746723324,1.594194769859314
26,0.0538195382576563,0.5515488019472873,5.284861564636231,0.0240372457034686,0.1811719739459742,1.6535162925720217
27,0.0559147687396438,0.5465319121424844,5.012462615966797,0.0259271622779013,0.172431505042325,1.717445969581604
28,0.0558275380098332,0.5558701060468568,4.920604705810547,0.0272977492853038,0.1603619404643562,1.5287913084030151
29,0.0533214168004447,0.5646051351422897,4.936426639556885,0.026218517800573,0.1480807527958562,1.470791220664978
30,0.0548788379325414,0.5851322936451911,5.092054843902588,0.0263535526720271,0.1501531038918637,1.535366177558899
31,0.0551270017750899,0.5939679447365475,5.115662097930908,0.0247763697387205,0.161723102355607,1.4895275831222534
32,0.0568834913962362,0.5890347005649005,5.038073539733887,0.0248639341167698,0.1545169494695395,1.5173745155334473
33,0.057088567079352,0.5773011030833308,4.88377857208252,0.026097830337358,0.1509768642258298,1.4502054452896118
34,0.0541252752718218,0.5683308094656627,5.033637046813965,0.0217345606938584,0.1432267002017985,1.539734125137329
35,0.0533654962630001,0.5687627201011971,5.146496772766113,0.0211987381078163,0.1370281640935131,1.5430824756622314
36,0.0526755787892947,0.5826225728314309,5.224440097808838,0.0237934733650052,0.1429243292992831,1.551019310951233
37,0.056054203143982,0.5896544033206141,5.168064117431641,0.0290585669022371,0.1419546296165623,1.599170804023743
38,0.056745481920089,0.5808761908579289,5.147143363952637,0.0280973442664546,0.1434919762021417,1.671298265457153
39,0.0559930815324834,0.5767074316423284,4.952230453491211,0.0250351079810132,0.1466203086356479,1.5912209749221802
40,0.0556237965819212,0.5717276811583708,5.082648754119873,0.0264256167650453,0.1373107188531079,1.7067575454711914
41,0.0551224146601073,0.5758466963205731,5.095449924468994,0.0264868763635887,0.1331890636447864,1.691357135772705
42,0.0548893332438876,0.5774709515715328,5.12204647064209,0.0278328908844906,0.1354466032390804,1.6209369897842407
43,0.0576373183424487,0.5810701596906647,5.131660461425781,0.0271740073624242,0.1425563743733738,1.6453932523727417
44,0.0569016921906538,0.5777674588383891,5.164923191070557,0.026709584239598,0.1459917792472169,1.7060315608978271
45,0.0563078146457685,0.5758242250377198,5.187039852142334,0.0268863042925157,0.1424129339123701,1.702212929725647
46,0.0551066157064285,0.5751232437027204,5.243997573852539,0.0246880640289368,0.1361755921453279,1.7349438667297363
47,0.0532689532150721,0.5774104544486282,5.241206169128418,0.0253119337892772,0.1455244943738369,1.668300986289978
48,0.054696070012132,0.571625985501407,5.256312370300293,0.0255851085996473,0.1465735108427676,1.7167013883590698
49,0.0554502388931254,0.5708435980032012,5.127190113067627,0.0266032944584371,0.1547904397923928,1.649206280708313


==> figs/phys_diff_plots/rssm/ood-phys_diff-rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.0891460726760421,0.0891840102873836,12.124876976013184,0.161399850285275,0.1616958388321252,11.809944152832031
1,0.0407907085283077,0.0394327371416147,6.412852764129639,0.0294933086410788,0.0266587218368279,4.256102561950684
2,0.0357417216721035,0.045763689988005,4.8588175773620605,0.0266619464285989,0.03579637620559,2.09816837310791
3,0.0345585679321801,0.0589459286829273,4.378239154815674,0.0225675825111618,0.0498156212436759,1.6695148944854736
4,0.0343813347992935,0.0730130745588579,4.161281585693359,0.0218718472713765,0.0631864556074127,1.6207267045974731
5,0.0368505583629217,0.0887157691545861,3.989037036895752,0.0243240583605713,0.076464829345105,1.6047455072402954
6,0.0361047907458712,0.1048662405335169,3.900023937225342,0.0242164129077031,0.0896208540439887,1.6701914072036743
7,0.0349432284454815,0.1201650000785455,3.821958541870117,0.0244340884061619,0.1048661673817604,1.7819424867630005
8,0.037426270864089,0.1355062471576893,3.7545151710510254,0.0241903760707795,0.1205491692396396,1.87531316280365
9,0.0374488172021228,0.1503431116290118,3.666401863098145,0.0242688211985046,0.1352249363412571,1.8806493282318115
10,0.0351900996498741,0.1655268064273077,3.5770442485809326,0.0235906215821599,0.1490897210969002,1.86192786693573
11,0.0357144626402296,0.1813003840788191,3.403114318847656,0.0234881700901576,0.1618740568787767,1.7822967767715454
12,0.0353174421397783,0.1964976610142509,3.257754325866699,0.0228261336639758,0.1751083585239829,1.5992833375930786
13,0.0327423839979283,0.2107058804961195,3.14631986618042,0.0191874732493567,0.1889917808736637,1.4484460353851318
14,0.0301821015542234,0.2246582726506498,3.0402719974517822,0.0161555318082546,0.2009809994846877,1.2930907011032104
15,0.0290490629508276,0.238303519297792,2.960026741027832,0.016840258621866,0.2103442667576385,1.2419286966323853
16,0.0291677024783566,0.2527992600915783,2.932724714279175,0.0171297867166081,0.2193348269843608,1.2264567613601685
17,0.0282010842218296,0.2661760194781025,2.8654496669769287,0.0162058832742367,0.2278342485042859,1.2012900114059448
18,0.0274487560631241,0.2789798008314461,2.746450662612915,0.0162623161194296,0.2351098277440036,1.1663966178894043
19,0.0260884361705939,0.2929934643872915,2.68210768699646,0.0160361012606222,0.2432697418981823,1.1580811738967896
20,0.0245007790010078,0.3071219907214998,2.6133975982666016,0.0149229373531609,0.2519535922334863,1.139967441558838
21,0.0233748840683597,0.3221592926901331,2.521432399749756,0.0148490633062748,0.2608432067166643,1.1589645147323608
22,0.0232015538457781,0.3382780658632305,2.4431416988372803,0.0132702897970042,0.2681321853833287,1.1478021144866943
23,0.0219183601550757,0.3532252123277891,2.356301784515381,0.0116618100596676,0.2762846021338643,1.16995108127594
24,0.020584271779852,0.3674752228507274,2.3067123889923096,0.0121567895622479,0.2828445966873797,1.2305290699005127
25,0.0215397358350455,0.3817472135062609,2.243937492370605,0.0136360308756871,0.288495531828555,1.231733322143555
26,0.0215702179769148,0.3956920036834014,2.1777772903442383,0.0161373619165821,0.2948746458463054,1.2435071468353271
27,0.0227194512342307,0.4098170468164446,2.137631893157959,0.0165125836123954,0.3019733834401101,1.274092197418213
28,0.0214070093818008,0.4248828858131205,2.087594985961914,0.0138066257012262,0.3095320105246586,1.2947596311569214
29,0.0212182365758344,0.4403858568346603,2.053020715713501,0.0141231718689067,0.3160074373240562,1.3159315586090088
30,0.0218611676022853,0.4562815395797096,1.983977437019348,0.0150955459716021,0.323250367299684,1.2579143047332764
31,0.0220259646130725,0.4736799025719821,1.9565105438232424,0.0156445470554706,0.3305093877649338,1.3432196378707886
32,0.0226716206395067,0.4924021526123494,1.9136441946029663,0.0167850646067199,0.3387002945120451,1.3217061758041382
33,0.024227682470213,0.5115354523546886,1.8859256505966189,0.0186081012007964,0.3485254356443559,1.3255826234817505
34,0.0249448055940308,0.5308874843321725,1.855691909790039,0.018767383447143,0.3598191088472874,1.3077043294906616
35,0.0252291678996116,0.5524901415774307,1.7904824018478394,0.0196642152727653,0.3738967956037757,1.2639498710632324
36,0.0256075509473448,0.5740785558158694,1.7497265338897705,0.0196713318449793,0.3866042915564631,1.236261963844299
37,0.0257510728580527,0.5949241416407706,1.708835244178772,0.0184411636058353,0.3950347227938503,1.2115532159805298
38,0.0246007993136445,0.6168110906419488,1.7038925886154177,0.017740105117364,0.4037712012468735,1.2230556011199951
39,0.0241696043252013,0.6383888062834355,1.662487268447876,0.0163769544092576,0.4120956013943447,1.2116109132766724
40,0.0242464131379621,0.6598691320225678,1.63936185836792,0.0156739010661647,0.4200858123250513,1.2385910749435425
41,0.0235768003568518,0.6819296133307948,1.6152868270874023,0.0153399169489217,0.4297265759961524,1.2183570861816406
42,0.0234186267670011,0.7050929712280078,1.6098871231079102,0.0171318533408806,0.4418835922165262,1.2081130743026731
43,0.0232351044635288,0.7268043895901913,1.5802559852600098,0.0163675578849093,0.4533966619840942,1.1714670658111572
44,0.0233747932291589,0.7461758687078798,1.5423431396484375,0.0167990631976522,0.4612538243336502,1.1284254789352417
45,0.023917010523146,0.7645351251840129,1.532744526863098,0.0159050490309389,0.4676100007269962,1.1114113330841064
46,0.0230850691323285,0.7822439706036564,1.5251003503799438,0.0148204214591936,0.4742632912248515,1.1148301362991333
47,0.0217836937443498,0.8000750151533864,1.4932942390441897,0.0134014411034488,0.4783800621335165,1.0572766065597534
48,0.0207426078259595,0.8178274714474885,1.521402359008789,0.0131054246591698,0.4820099135836413,1.1027894020080566
49,0.0195009598065516,0.8335752255360912,1.4978735446929932,0.0115654345746377,0.4846783403362954,1.0731123685836792


==> figs/phys_diff_plots/rssm/ood-phys_diff-rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.1197734377215836,0.1196486349734833,36.17644500732422,0.0339209293766103,0.0338268707665372,22.609302520751957
1,0.0983494968792406,0.100783633663927,14.800024032592772,0.0308146798539369,0.036930622477312,9.33156967163086
2,0.0819078159011773,0.1023347308085965,8.950364112854004,0.0247958807658855,0.0382260117562997,4.534097671508789
3,0.0805758653889093,0.1121866780015132,6.573702335357666,0.0259485959403431,0.045457176463071,2.9546127319335938
4,0.073744856432841,0.1198883423259633,5.363558769226074,0.0260066642468509,0.0579498416362662,2.417587995529175
5,0.0663107934495625,0.1263022952781411,4.675225734710693,0.0269568420746576,0.0652577503221582,2.3759326934814453
6,0.0584213762725606,0.1271013107470401,4.167373180389404,0.0254701032248667,0.0706951670317345,2.2668941020965576
7,0.053804378466544,0.1254781873639602,3.8546106815338135,0.023237059685127,0.0740795177765378,2.2531566619873047
8,0.0530713784061044,0.1244900091824917,3.7324533462524414,0.0205851487911249,0.0748216348587074,2.4689016342163086
9,0.0522060875742511,0.1227487416449471,3.675598621368408,0.0209165053713851,0.07347203909456,2.5978658199310303
10,0.0551629021946589,0.1244562682973854,3.5377306938171387,0.0244854291215236,0.0731642881190338,2.6061367988586426
11,0.0562710521603742,0.1280953407707786,3.3287100791931152,0.0276661687754619,0.0709127010584613,2.5057146549224854
12,0.0614557785951369,0.1326944810314297,3.1924140453338623,0.0302115930899514,0.0715041811133258,2.4524126052856445
13,0.0570184044746456,0.1388288113843752,3.182974100112915,0.0282359389465036,0.073610378837381,2.51839542388916
14,0.055884549987373,0.145137124409579,3.13508939743042,0.0263444797220206,0.0780270547811071,2.479118824005127
15,0.0576336676430834,0.1517833493571371,2.9912538528442383,0.0307124484709168,0.0862635974330235,2.309143304824829
16,0.0584596055745617,0.1612079728781814,2.950313091278076,0.0349260020803755,0.0936143190436992,2.230469226837158
17,0.0598214249548036,0.168335879295773,2.919802665710449,0.0358308982493373,0.1008228495865061,2.164832830429077
18,0.0608194381880603,0.1758938390620118,2.8949575424194336,0.0330455493766122,0.105742510447297,2.1567962169647217
19,0.0599780683182776,0.184388576615975,2.9090468883514404,0.0319896956492491,0.1094168171083535,2.255458354949951
20,0.0608787366125963,0.1932652178321646,2.8728954792022705,0.0325095588535609,0.1134541859083422,2.2507245540618896
21,0.0588713627732229,0.2024155971711879,2.807091236114502,0.0337486569104837,0.1170144229504294,2.252267599105835
22,0.0575077467296731,0.2107130039648558,2.7262001037597656,0.0330261263452913,0.1187248294632662,2.273088216781616
23,0.0565790059030696,0.2176618951124887,2.7354931831359863,0.0316986257403796,0.1184565145111553,2.3156299591064453
24,0.0558326921899791,0.2226329469697815,2.648852586746216,0.0330203848909024,0.1185030059952701,2.270193099975586
25,0.0565055042179711,0.2287448555068923,2.6242804527282715,0.0321966116235028,0.1194968072039746,2.379530668258667
26,0.0574645685341129,0.2341697754266824,2.586909294128418,0.0336408985630092,0.1235319498379614,2.3527920246124268
27,0.0597455167701556,0.240407678239855,2.5634350776672363,0.0327340554510872,0.1263991387143054,2.3556697368621826
28,0.0621383790205153,0.2491884553953318,2.52687406539917,0.0338483987989382,0.1294073159360826,2.347551822662353
29,0.0615239609455595,0.2530222065593886,2.5109214782714844,0.0369562356341088,0.1337646734264522,2.314914464950561
30,0.0644807775428992,0.2573159797810506,2.4484541416168213,0.0411856643006888,0.1356023571155031,2.2409143447875977
31,0.0676229335948406,0.2635318122465333,2.383594751358032,0.046617539983426,0.1359476414525571,2.2379913330078125
32,0.0669239147400974,0.267700438023681,2.3689398765563965,0.0461066550513113,0.1359310179986252,2.244285345077514
33,0.0681209291354058,0.2710495911556463,2.3171677589416504,0.052750087249317,0.1360478059061647,2.2235875129699707
34,0.0659659860688795,0.2746186687736416,2.265442371368408,0.049272716070889,0.1370995429850553,2.2187280654907227
35,0.0617391582086502,0.2754093432945267,2.171884775161743,0.0455749369889834,0.1349824713326879,2.211080551147461
36,0.0603856944634139,0.2705517785845402,2.14242959022522,0.0474077153270672,0.1325927538450654,2.239070415496826
37,0.0613306541888217,0.2665177285016649,2.111505508422852,0.0480830580569666,0.1294785851481489,2.3318629264831543
38,0.0668337550233139,0.2625198796487455,2.0481162071228027,0.058574310975015,0.1260330939330148,2.333303451538086
39,0.0692486166134721,0.2602519389877626,2.021397590637207,0.0649685856880374,0.1246170291788498,2.308090925216675
40,0.0703937782952917,0.2604769377573545,1.9934560060501096,0.0638860228174313,0.1230668878488216,2.342008590698242
41,0.0690908223667364,0.2620648000226868,1.9245225191116333,0.0632803824536019,0.1225215756887701,2.2638144493103027
42,0.0714851107721911,0.260991037381634,1.8409479856491089,0.0683634278519851,0.122199266857988,2.1205337047576904
43,0.0717908319509207,0.2591037243935011,1.8328866958618164,0.0680736595973202,0.1201074819180661,2.128199338912964
44,0.06972187521865,0.2580296208161873,1.7948386669158936,0.0641712219023415,0.1168035912171955,2.1384994983673096
45,0.069773440886298,0.2579290437500594,1.8121815919876096,0.0632849034053714,0.117150216970453,2.16441011428833
46,0.0676693857062799,0.257609170644836,1.7929368019104004,0.060798564104203,0.1217683150433788,2.116377830505371
47,0.0672439021828337,0.2565246922284057,1.7709133625030518,0.0609238789048598,0.124358688317409,2.103419065475464
48,0.0663668792936991,0.2550340164301585,1.758809208869934,0.0604398549883283,0.1239345018453557,2.105499744415283
49,0.0612049915117514,0.2533899296423079,1.7304621934890747,0.056937510069345,0.1219297281864879,2.055421829223633


==> figs/phys_diff_plots/rssm/ood-phys_diff-rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.1401995427910797,0.1401783258716003,42.99009323120117,0.104584265769628,0.1055268540307802,15.387391090393066
1,0.154559827200628,0.1602304194946068,26.4990177154541,0.0996633453517148,0.113379176699688,8.297255516052246
2,0.1762071463138113,0.2204456124496899,19.47812271118164,0.1355638965640819,0.14586886234922,5.64243221282959
3,0.1558423293011356,0.2655309293018604,15.825018882751465,0.161969616044909,0.1905881449166779,4.783475875854492
4,0.1424889400009077,0.2901196164116281,13.541412353515623,0.1512620470722689,0.2269976173446931,4.508646488189697
5,0.1326503226675772,0.3128457721592543,12.075193405151367,0.1497596035558459,0.2506474728135637,4.489780426025391
6,0.1401469611811261,0.3398559061678543,11.117959976196287,0.1787214501251532,0.2640611716492436,4.50332498550415
7,0.1460751772389241,0.3665222684223019,10.471549034118652,0.1861700423804145,0.2818680060761382,4.604334831237793
8,0.149629597418183,0.3881330433832077,9.7658109664917,0.2039552685583696,0.3001212341041103,4.4054460525512695
9,0.145477357371474,0.402225176960058,9.27076530456543,0.2019043790693582,0.3172811565359422,4.437965393066406
10,0.1563859888697003,0.4044977396741397,8.930304527282715,0.2422454805012088,0.3294967593649506,4.378028392791748
11,0.1649787974291006,0.4067504115498813,8.42355728149414,0.2621734110897462,0.3335032199843266,4.120835781097412
12,0.163504356406315,0.4114498059261303,8.073681831359863,0.2632702342735717,0.335178278369472,4.091258049011231
13,0.1626180957678759,0.4222797969336319,7.805159091949463,0.2648087413459473,0.3381231603228175,4.129575729370117
14,0.1551155564102548,0.4273234587989882,7.4765119552612305,0.255995509842811,0.3368478650958582,4.059144020080566
15,0.1530909564731595,0.4280973088979841,7.201845645904541,0.2666672446698893,0.3376026659218569,4.140804290771484
16,0.1615065610190219,0.4329964678716314,7.08622932434082,0.2896313059128638,0.3469220654621888,4.190270900726318
17,0.1543084667309242,0.437318467861051,6.881471633911133,0.2802532847728519,0.3567761606139449,3.961387634277344
18,0.1564259428314672,0.4406671048282984,6.78436803817749,0.2935949448090211,0.3564728100223978,3.921953201293945
19,0.154542932858725,0.4447490384666097,6.626243114471436,0.2992145900815661,0.36011598511913,3.8140854835510254
20,0.1508948857599424,0.4436549892985749,6.590915203094482,0.2949859851831521,0.3581942267557961,3.856438398361206
21,0.1547771996382206,0.4460526466576434,6.520776271820068,0.3106178092390217,0.3558966539392823,3.909234046936035
22,0.1436342870366838,0.4516603079777629,6.462415218353272,0.2883379066841796,0.3568231019647728,3.857397556304932
23,0.1319175147772761,0.4521166953587082,6.40659761428833,0.2638332296666426,0.3556908959959278,3.9523754119873047
24,0.1334467817024883,0.4532532610029982,6.230370998382568,0.2776582841650896,0.3525072807987613,3.926965951919556
25,0.1387008483076471,0.4561304811146727,6.201299667358398,0.299530243937831,0.3509893945166757,4.08258867263794
26,0.1391202668532615,0.4588508703963242,6.02489185333252,0.2998927934652663,0.3471637239436702,4.062447547912598
27,0.1298451419756336,0.4619484748202651,5.917065620422363,0.276411437285622,0.3439216566292253,4.07227897644043
28,0.129811898615193,0.4691228241440531,5.815578937530518,0.2795101267005596,0.3438887855056107,4.012314319610596
29,0.1357463804582877,0.472423020849859,5.796448230743408,0.2913340622451664,0.3457469814560267,4.022852897644043
30,0.1347384999922829,0.4747302374023326,5.749026775360107,0.2999643434743193,0.3470546031740949,3.99049973487854
31,0.1270234231177262,0.4738659570003643,5.7185821533203125,0.2910365012520965,0.346857431842644,4.022987842559815
32,0.1226086398559128,0.4709439606089874,5.659791946411133,0.2912677914663602,0.3361993516070855,3.983750581741333
33,0.1137347216326583,0.4640360389110939,5.639269828796387,0.2729844352064549,0.3265943568189563,4.003533840179443
34,0.1071846559981266,0.4608446435638124,5.575771331787109,0.2675200177162199,0.3209719173767685,3.9006643295288086
35,0.1042353965617263,0.4598004690093697,5.566720485687256,0.2665477331114991,0.3219910970287022,3.9429562091827393
36,0.1044908463105383,0.459582614600615,5.576618671417236,0.2646198421818741,0.3259350270701794,3.9190382957458496
37,0.0985833374092652,0.4555447865626033,5.536261558532715,0.2560954390459375,0.3243734831476478,3.931049346923828
38,0.0999359424729271,0.4551038180842461,5.624427318572998,0.2539279089919948,0.3177017382566799,4.056370258331299
39,0.0979407974212046,0.4510690317827623,5.605199337005615,0.2557110790425145,0.3061669059636656,4.09744930267334
40,0.0894515266484663,0.4461958132142389,5.671921730041504,0.2351519254832452,0.300408039303663,4.23935079574585
41,0.0821133336826381,0.4438552766613828,5.600454807281494,0.2206451507667814,0.2974823374007335,4.2223992347717285
42,0.0795258391672412,0.4420301397319933,5.597613334655762,0.2177136401227118,0.294995642122967,4.211613178253174
43,0.0764127900505436,0.4424111640428175,5.607037544250488,0.2138388077447447,0.2916652045935425,4.078183650970459
44,0.0735363110998643,0.4441711821457719,5.482785224914551,0.2050256302980781,0.290475520814368,3.969754457473755
45,0.0707382921747336,0.4444915510365559,5.431755542755127,0.2021870433488531,0.2914837792646876,3.951948642730713
46,0.0706149616712614,0.4444705818580562,5.339890956878662,0.2062021336095021,0.2923798941413372,3.89167046546936
47,0.0699522042934405,0.444205605456788,5.1744585037231445,0.1983044447231249,0.2926397727632959,3.833410024642944
48,0.0698452937605243,0.4436530646562463,5.205982208251953,0.1976344590824244,0.2892935135359913,4.002749919891357
49,0.068303969205901,0.4437287921214292,5.147974014282227,0.2003041401807217,0.2816577774174763,3.9999258518218994


==> figs/phys_diff_plots/rssm/ood-phys_diff-rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,mean_prior_unc,std_post,std_prior,std_prior_unc
0,0.2412913497867218,0.2412619457419755,25.968164443969727,0.0808366882464427,0.0811603692631808,3.7630326747894287
1,0.300020047187713,0.2991298046263142,19.06031990051269,0.0931557175850114,0.0910530992402263,2.55452561378479
2,0.2441053131873777,0.3543319029359716,15.554317474365234,0.0993884878116235,0.130974843719357,3.4423720836639404
3,0.2364380678151438,0.3889369254808666,13.742138862609863,0.1094602383748606,0.1506505150190402,3.828646183013916
4,0.222206659779858,0.4087622315276543,12.483441352844238,0.1317334818040231,0.1653612460540716,4.129717350006104
5,0.2196739816085887,0.4222850730746296,11.542946815490724,0.1638613188592048,0.179125652388367,4.362704753875732
6,0.1986333010650088,0.4346490372317568,10.8270263671875,0.152510176550608,0.1964860359616672,4.360634803771973
7,0.1857820657168566,0.4500639339204104,10.204339027404783,0.1439105585064931,0.1864022555891769,4.3785080909729
8,0.1849755485989154,0.4617307690631813,9.530532836914062,0.1606940802065829,0.1796544548425687,4.360164165496826
9,0.1763051063340419,0.4788185810723183,8.994909286499023,0.1564942522885749,0.1800559909759725,4.198347568511963
10,0.171273210929772,0.4825602761799784,8.669599533081055,0.1544187316953119,0.1813375390950181,4.200023651123047
11,0.1726435482166798,0.4831777411432068,8.312089920043945,0.1624876897591593,0.1843085105266589,4.14392614364624
12,0.1690619673479652,0.4918179093886822,8.016730308532715,0.1667104333773772,0.1940432798130858,4.041274070739746
13,0.1552213594878879,0.4928908829724832,7.660817146301269,0.1631370861876517,0.1930940067435355,3.824229001998901
14,0.1396643829977257,0.5032953064874608,7.441905498504639,0.1390075190482267,0.1927922247346757,3.7091803550720215
15,0.1370976888286724,0.5211424278596104,7.32608699798584,0.1370115965165227,0.1923222150120605,3.678784132003784
16,0.1384602104101331,0.5379463253314206,6.975086688995361,0.1443268507538807,0.1891962712715008,3.30694842338562
17,0.1381042547576451,0.5470573994653125,6.678890228271484,0.1529322199537092,0.1938565941341068,3.104087352752685
18,0.1288494949931034,0.5525933612081332,6.373498916625977,0.1431266905546588,0.1818513806754443,2.8802239894866943
19,0.1217718798541348,0.5549415041519998,6.131239891052246,0.1321512596711742,0.1745691051446681,2.7544972896575928
20,0.1136220562892077,0.5632480966171143,6.030745983123779,0.1149509868837562,0.1738849739789629,2.718317747116089
21,0.1096030071467109,0.5669853742334945,5.786718368530273,0.1206638150541929,0.179482597916471,2.518648147583008
22,0.1087680432275374,0.5668060911794407,5.677224636077881,0.1208447691668503,0.1798130871614388,2.433217287063598
23,0.1074249988947477,0.5686948435528024,5.5785956382751465,0.1180171370129713,0.1716856895350028,2.317777633666992
24,0.1069907605842743,0.5643354129041017,5.5213236808776855,0.1249398164812568,0.1660714524203322,2.207279682159424
25,0.1040169939558309,0.5655314184257606,5.6152119636535645,0.1271052966870072,0.165378596346253,2.2984261512756348
26,0.1016096355457454,0.5695434762148008,5.756304740905762,0.1243986525002587,0.16157159679577,2.2408268451690674
27,0.0989357210843461,0.5782761105178963,5.728775501251221,0.1173561332915263,0.1633969208951169,2.2422189712524414
28,0.0932577305094325,0.5771636331027109,5.606546878814697,0.1083302926007413,0.1518048193750485,2.106800079345703
29,0.0943558635499248,0.5826584877146488,5.418884754180908,0.1121022946199724,0.1478028143740014,2.083045482635498
30,0.0900220059868036,0.5885027757013037,5.4690842628479,0.1121044112197525,0.1605143527787506,2.0856688022613525
31,0.0922140284248254,0.5907786548577287,5.378129005432129,0.1179446158548718,0.1617161829779561,2.022112846374512
32,0.0938318160560585,0.5889875094839642,5.290775299072266,0.1274078992176714,0.1609511374706217,1.858116626739502
33,0.0920568738030504,0.5900278433514331,5.225964546203613,0.1259592631298713,0.1579494296050733,1.885635495185852
34,0.0911378118256334,0.5800548037367077,5.227422714233398,0.1220791034295593,0.154703191101693,1.793480396270752
35,0.0860241711580035,0.578758035744758,5.175629615783691,0.1108854077209817,0.1548468312627774,1.7154200077056885
36,0.081042015181649,0.5718550967079644,5.220576286315918,0.0986938148502094,0.1530987266486158,1.7668060064315796
37,0.0813227692553017,0.5733072754311574,5.261424064636231,0.083097369830647,0.1493771624584404,1.743011474609375
38,0.0769163691161281,0.5723561944359585,5.220997333526611,0.0818744241435048,0.1505959847783892,1.7631105184555054
39,0.0771629516581427,0.586132121888689,5.243551731109619,0.0765704163970209,0.1532827706464961,1.780735969543457
40,0.077430321471884,0.5931363714550739,5.100465297698975,0.0779294954829092,0.1533029621502308,1.712355375289917
41,0.0713427170337454,0.5881860521856217,5.082527160644531,0.0606384071724337,0.1593384144283686,1.7003908157348633
42,0.0701294082646879,0.5890504599897579,5.090296745300293,0.0542762687592823,0.1588958323593129,1.7482175827026367
43,0.0691759984726813,0.5857476589396283,5.030384540557861,0.0475900715665839,0.1509317023313631,1.7053805589675903
44,0.0680360698893507,0.584297029890558,5.005003929138184,0.0431225571097138,0.1482660497111179,1.6590875387191772
45,0.06463547346523,0.5914059290000199,5.082659721374512,0.0447134741004375,0.1444408696751553,1.657443284988403
46,0.0634169838472371,0.5882973996137525,5.102787017822266,0.0375969056376428,0.1494781476507744,1.5987974405288696
47,0.0621259133201779,0.5792714030668835,5.207515716552734,0.0379473527837343,0.1513749609285231,1.719931960105896
48,0.062980742239086,0.5803205234182451,5.189817905426025,0.037968858222808,0.1518679539684387,1.6179745197296145
49,0.0629813526033022,0.58206106880204,5.269299507141113,0.0331111875383184,0.1542585105624349,1.6393296718597412


==> figs/reward_plots/cat_rssm/reward_diff-cat_rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,-0.0003591447311919,-0.0003591447311919,0.012372356839478,0.012372356839478
1,-0.0001152759577962,0.0002868279116228,0.0133405234664678,0.013747738674283
2,-4.8351477744290605e-05,3.57538228854537e-05,0.0134535040706396,0.014199192635715
3,-6.979618046898395e-05,0.0003012378292623,0.0133901285007596,0.0153993312269449
4,-0.0002011618635151,0.0007325871265493,0.0131792305037379,0.015299966558814
5,-0.0001526406267657,0.0007783764158375,0.013219041749835,0.0169169940054416
6,-0.0003290244203526,0.0010096747428178,0.0131368860602378,0.0179744902998209
7,-0.0001357290311716,0.0011925700819119,0.0134174423292279,0.0193921104073524
8,-7.902250217739493e-05,0.0014195487601682,0.013167405501008,0.0208864640444517
9,-0.0001041627911035,0.0016287979669868,0.013372903689742,0.0226131826639175
10,-7.504234235966578e-05,0.0020228130742907,0.0131540512666106,0.0243246257305145
11,-9.222183143720032e-05,0.0027638040482997,0.0136626819148659,0.0262469183653593
12,-0.00022180796077,0.0033813950140029,0.0136927785351872,0.0278337933123111
13,-4.597387305693701e-05,0.0038505671545863,0.0136001333594322,0.0305500607937574
14,-4.395809082780033e-05,0.0047830482944846,0.0139760514721274,0.0328325666487216
15,-0.0001419136096956,0.0056615280918776,0.0141509687528014,0.0354517847299575
16,-0.0001177607555291,0.00700194388628,0.0139486193656921,0.0385061241686344
17,-0.0002424478589091,0.0085921632125973,0.0142398551106452,0.0416207090020179
18,-0.0002297584578627,0.0103517044335603,0.0143459551036357,0.0455564633011817
19,-0.000225154304644,0.0124630192294716,0.0146173117682337,0.0495087578892707
20,-0.0002384433755651,0.0148851322010159,0.0143297174945473,0.0544245541095733
21,-9.919385774992406e-05,0.0179708376526832,0.0140230320394039,0.0606237426400184
22,-0.0002022067055804,0.0209854710847139,0.0136113483458757,0.0667262747883796
23,-0.0003381541173439,0.0248731635510921,0.0144631396979093,0.0741008818149566
24,-0.0004952375311404,0.0291276983916759,0.014820878393948,0.0825920850038528
25,-0.0004158339579589,0.0341314263641834,0.0146949971094727,0.0907131806015968
26,-0.0003271814202889,0.0398195497691631,0.0147144021466374,0.100019559264183
27,-0.0005283444188535,0.0460992380976676,0.014473314397037,0.1102583780884742
28,-0.0003154054575134,0.0534887947142124,0.013864149339497,0.1213379800319671
29,-0.0003074886335525,0.061721496284008,0.0138402730226516,0.1333299577236175
30,-0.0002134347014361,0.0707278698682785,0.0142555935308337,0.146220400929451
31,-0.0004237381799612,0.0810250639915466,0.0139731271192431,0.159493550658226
32,-0.0001950374426087,0.0925964638590812,0.0139132309705019,0.174491748213768
33,-0.0002161863085348,0.1056614518165588,0.0138703295961022,0.1900559514760971
34,-0.0001476544421166,0.1195053979754448,0.0143273696303367,0.2054827958345413
35,-0.0001391750993207,0.1351596862077713,0.0146699529141187,0.2226021736860275
36,-0.0002144144091289,0.1523491740226745,0.0156575758010149,0.2402255088090896
37,-0.0003285150160081,0.1708593368530273,0.0165957752615213,0.2589704990386963
38,-8.686699584359303e-05,0.1913617253303527,0.0171573478728532,0.2786220908164978
39,-3.779738108278252e-05,0.2134018093347549,0.0180157739669084,0.2986309230327606
40,-5.43272981303744e-05,0.2376763224601745,0.019397210329771,0.3193342387676239
41,0.0001137437138822,0.2633741796016693,0.020421415567398,0.3402260839939117
42,0.0001392219128319,0.2906767427921295,0.0222890097647905,0.3616127669811249
43,0.0001860832708189,0.3200327157974243,0.0231719501316547,0.383610725402832
44,0.0002913058560807,0.3508228659629822,0.0251880679279565,0.4050597846508026
45,0.0002705124497879,0.3836202025413513,0.0265313610434532,0.4274621307849884
46,0.0003261398815084,0.4182225167751312,0.0277051590383052,0.4487171173095703
47,0.000415652844822,0.4541667103767395,0.0291337054222822,0.4702598750591278
48,0.0003239534271415,0.491500586271286,0.0302445739507675,0.4912898540496826
49,0.0005561336874961,0.5305495858192444,0.0313698053359985,0.5114896893501282


==> figs/reward_plots/cat_rssm/reward_diff-cat_rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,0.0064653786830604,0.0064653786830604,0.0576675124466419,0.0576675124466419
1,0.0071222963742911,0.0072737047448754,0.0586729981005191,0.0583958961069583
2,0.0072981407865881,0.0072483154945075,0.0582271218299865,0.0588423386216163
3,0.0073572797700762,0.0072662839666008,0.0578861199319362,0.0588925927877426
4,0.0075256186537444,0.0079586086794734,0.0585300810635089,0.0606184042990207
5,0.0080303223803639,0.0087721226736903,0.0578887723386287,0.0619069896638393
6,0.0076478812843561,0.0096172606572508,0.0590030811727047,0.0648574084043502
7,0.0074691530317068,0.011295860633254,0.0596971325576305,0.0693899393081665
8,0.0074172499589622,0.0136615829542279,0.0598481260240078,0.0723645314574241
9,0.0074228406883776,0.015819989144802,0.0603156350553035,0.0765953063964843
10,0.0076372642070055,0.0202434808015823,0.0608362443745136,0.0838019475340843
11,0.0070504127070307,0.0246014557778835,0.0613991841673851,0.093323029577732
12,0.0076022283174097,0.0298621281981468,0.0606384873390197,0.1025941222906112
13,0.0072706704959273,0.0384613573551178,0.0595625080168247,0.1158528923988342
14,0.0072938688099384,0.0478280782699584,0.0567848794162273,0.1318252682685852
15,0.0068553709425032,0.0590606890618801,0.0573689043521881,0.1497483849525451
16,0.007471655961126,0.0752429813146591,0.0571374334394931,0.1697644144296646
17,0.0068326904438436,0.0920769199728965,0.0587299726903438,0.1887494325637817
18,0.0073870667256414,0.1109466329216957,0.0574532933533191,0.2067245990037918
19,0.0073546613566577,0.133414477109909,0.0574163310229778,0.2276633530855178
20,0.0082119032740592,0.1570303291082382,0.0580034330487251,0.2467968761920929
21,0.0083903335034847,0.182063490152359,0.057749155908823,0.2656353712081909
22,0.0086491713300347,0.2084657996892929,0.0580854527652263,0.2818111181259155
23,0.0078492937609553,0.2358040064573288,0.0589350350201129,0.2975707352161407
24,0.0078347027301788,0.2621054351329803,0.0598599351942539,0.3102910816669464
25,0.0086358748376369,0.2876842617988586,0.0583373233675956,0.3215347230434418
26,0.0087614897638559,0.3144139051437378,0.0589091703295707,0.3305332064628601
27,0.0081641841679811,0.3401298224925995,0.0588861890137195,0.3384617567062378
28,0.0082208979874849,0.3653719425201416,0.0586827360093593,0.3472102582454681
29,0.0082995938137173,0.3906964361667633,0.0588043890893459,0.3545913696289062
30,0.0083045596256852,0.4161862730979919,0.06014921143651,0.3617654144763946
31,0.0077910614199936,0.4384095072746277,0.0600977130234241,0.3666472733020782
32,0.0073759690858423,0.4602808654308319,0.0593013912439346,0.3717449307441711
33,0.0073173064738512,0.4819634258747101,0.057918045669794,0.3749414682388305
34,0.0076074837706983,0.5054543018341064,0.059203315526247,0.3773921132087707
35,0.0082697970792651,0.5270673632621765,0.0603248178958892,0.37872314453125
36,0.0080508366227149,0.5482457280158997,0.0611384212970733,0.3787552118301391
37,0.007680051960051,0.5685374736785889,0.0618114210665226,0.3771990537643432
38,0.0082184188067913,0.5882704854011536,0.0615998469293117,0.3787495493888855
39,0.008518454618752,0.6069868206977844,0.0619540400803089,0.3765927851200104
40,0.0087994877249002,0.6232061386108398,0.0621084310114383,0.3739742636680603
41,0.0088015310466289,0.6381630301475525,0.0627506896853447,0.37221360206604
42,0.0077370963990688,0.6526808738708496,0.0616706199944019,0.371870219707489
43,0.0082979993894696,0.6668170094490051,0.0619102790951728,0.3696692883968353
44,0.0089099742472171,0.6806872487068176,0.0625910386443138,0.3672776818275451
45,0.0087859649211168,0.6946818232536316,0.0613444857299327,0.3643856644630432
46,0.0080439457669854,0.7082136869430542,0.0621679835021495,0.3619243502616882
47,0.0079289441928267,0.7208739519119263,0.0624052323400974,0.3615455329418182
48,0.0085084764286875,0.7338050007820129,0.0624474324285984,0.3592050671577453
49,0.0081428866833448,0.7474634051322937,0.0634640976786613,0.3550232052803039


==> figs/reward_plots/cat_rssm/reward_diff-cat_rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,0.0035050087608397,0.0035050087608397,0.0641853511333465,0.0641853511333465
1,0.0040697152726352,0.0039553064852952,0.0805404931306839,0.0801571011543273
2,0.003136299084872,0.0029493435285985,0.0704957246780395,0.0837802663445472
3,0.0023522202391177,0.0045353043824434,0.0806081220507621,0.1024506092071533
4,0.00357410707511,0.0093212239444255,0.0793875604867935,0.1059186682105064
5,0.0023854973260313,0.0101598482578992,0.079212374985218,0.1273676604032516
6,0.0051100021228194,0.0151336779817938,0.0759261175990104,0.132588192820549
7,0.0032960243988782,0.0200789701193571,0.0758189707994461,0.1675290763378143
8,0.0022985623218119,0.0252155326306819,0.08021280169487,0.1847351342439651
9,0.0020615207031369,0.0385942608118057,0.0766789242625236,0.2146163880825042
10,0.0034297020174562,0.0552489571273326,0.0810273885726928,0.2658185660839081
11,0.0027349800802767,0.0661195442080497,0.0779565796256065,0.291066974401474
12,0.0010030582780018,0.0822448432445526,0.0738794431090354,0.3240601122379303
13,0.0010085526155307,0.0963066294789314,0.0737141445279121,0.3537935614585876
14,0.0014732768759131,0.1084156408905983,0.0725410133600235,0.3843165934085846
15,0.0035364562645554,0.1311476677656173,0.0789557471871376,0.4097035229206085
16,0.0027947523631155,0.1500052511692047,0.0753742903470993,0.4346670508384704
17,0.0033200241159647,0.1764872074127197,0.0785030722618103,0.4609235525131225
18,0.004389002919197,0.2078284174203872,0.0767012536525726,0.4897403120994568
19,0.003475772915408,0.2379012405872345,0.0821237415075302,0.5239417552947998
20,0.0024257828481495,0.2723485827445984,0.0754045844078064,0.5411880612373352
21,0.001816835370846,0.2952521443367004,0.081644631922245,0.5626057982444763
22,0.0022524241358041,0.321475088596344,0.0822927579283714,0.5758928656578064
23,0.0014904187992215,0.3434523940086365,0.0731943994760513,0.5935991406440735
24,0.0040793195366859,0.3652085363864898,0.0805760473012924,0.6043631434440613
25,0.0026471493765711,0.3774858713150024,0.0806066468358039,0.6044054627418518
26,0.0015091290697455,0.4021098017692566,0.0780489891767501,0.6107538938522339
27,0.0036612842231988,0.422069787979126,0.0790235325694084,0.6112041473388672
28,0.0029281489551067,0.4328179061412811,0.0809893682599067,0.6139756441116333
29,0.0042405920103192,0.4390783607959747,0.081363707780838,0.6211934089660645
30,0.0029119059909135,0.4498005509376526,0.0773774236440658,0.621138334274292
31,0.0022520753554999,0.4576324820518493,0.0820855274796485,0.6257683634757996
32,0.0039462191052734,0.4631760716438293,0.0755293369293212,0.6249745488166809
33,0.0028846140485256,0.4735921919345855,0.0749253034591674,0.627414345741272
34,0.0052556050941348,0.4740816056728363,0.0853707790374755,0.6246885061264038
35,0.0025807926431298,0.4758518040180206,0.0812219455838203,0.6262191534042358
36,0.003273248206824,0.4740395545959472,0.0802394598722457,0.6254673004150391
37,0.0011041590478271,0.4767450094223022,0.076337955892086,0.6297812461853027
38,0.0029680819716304,0.4796881377696991,0.0806681662797927,0.6305258870124817
39,0.0030003399588167,0.485320895910263,0.0828483924269676,0.632684588432312
40,0.002378350822255,0.4871085584163666,0.0839200764894485,0.6341199278831482
41,0.0032379694748669,0.488932728767395,0.082248754799366,0.6366443037986755
42,0.0046954094432294,0.488832026720047,0.0870008096098899,0.6355162262916565
43,0.0043215174227952,0.4816092252731323,0.0878949835896492,0.6350986957550049
44,0.0050041386857628,0.4880894124507904,0.0857771039009094,0.6378633379936218
45,0.0028049582615494,0.4891063570976257,0.0861700326204299,0.637546181678772
46,0.0027750548906624,0.4881550371646881,0.0831746533513069,0.636167049407959
47,0.0045667267404496,0.4814365208148956,0.0988169014453888,0.6329652667045593
48,0.0044567259028553,0.4794088304042816,0.0839530229568481,0.6350019574165344
49,0.0026926689315587,0.4841814935207367,0.083804540336132,0.6394286751747131


==> figs/reward_plots/cat_rssm/reward_diff-cat_rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,-0.0141174923628568,-0.0141174923628568,0.0448636449873447,0.0448636449873447
1,-0.0150518612936139,-0.0149370850995182,0.0517566725611686,0.0517673194408416
2,-0.0152755202725529,-0.0141413575038313,0.0513375848531723,0.0578116737306118
3,-0.0146835651248693,-0.0126754902303218,0.051770132035017,0.0655706152319908
4,-0.0147044863551855,-0.0103404801338911,0.0504955127835273,0.0761679261922836
5,-0.0145575972273945,-0.0072931610047817,0.0506447814404964,0.0888078659772872
6,-0.0154351955279707,-0.001688303425908,0.0502138771116733,0.1022788286209106
7,-0.0151865007355809,0.0065105240792036,0.0503148026764392,0.1173578053712844
8,-0.0156775005161762,0.0170701835304498,0.0510541684925556,0.1356803476810455
9,-0.0156067553907632,0.0323676615953445,0.0510223023593425,0.1568236947059631
10,-0.0165342446416616,0.0507504381239414,0.050907164812088,0.1799564063549041
11,-0.0159977637231349,0.073793888092041,0.050186738371849,0.203248456120491
12,-0.0159655250608921,0.0990185067057609,0.050293743610382,0.2264272719621658
13,-0.0162583347409963,0.1283142864704132,0.0498677715659141,0.2485182732343673
14,-0.0162783320993185,0.1581071764230728,0.0493646971881389,0.2667820155620575
15,-0.0164836551994085,0.1874531954526901,0.0490276366472244,0.2840471565723419
16,-0.0166112221777439,0.2169075012207031,0.0507158041000366,0.2984905838966369
17,-0.0158754158765077,0.2444048076868057,0.0505809746682643,0.3083975613117218
18,-0.0163625944405794,0.2709132432937622,0.0508983545005321,0.3163240849971771
19,-0.0162892024964094,0.2951346337795257,0.0504379533231258,0.3250532448291778
20,-0.0165046714246273,0.3165310025215149,0.0498049706220626,0.3314365446567535
21,-0.0165765844285488,0.3335193693637848,0.0492436401546001,0.3384394943714142
22,-0.016579320654273,0.3480857908725738,0.0495415478944778,0.345109075307846
23,-0.0166285671293735,0.3612866401672363,0.0503512844443321,0.3502281606197357
24,-0.0161452274769544,0.3754769563674927,0.0504306219518184,0.3533351123332977
25,-0.0161256678402423,0.3874651491641998,0.0505631268024444,0.3553692996501922
26,-0.0165091510862112,0.397022545337677,0.0505342409014701,0.357054054737091
27,-0.0170895420014858,0.4039083421230316,0.0509499162435531,0.3578647673130035
28,-0.0171038247644901,0.4094710052013397,0.0512646846473217,0.3588826954364776
29,-0.0171048287302255,0.4155755937099457,0.0514740049839019,0.3604412078857422
30,-0.0172099657356739,0.4186681509017944,0.0506300926208496,0.3608618080615997
31,-0.0172239206731319,0.4214799702167511,0.0518561974167823,0.3628961443901062
32,-0.0173150040209293,0.4227931499481201,0.0525593794882297,0.3646711707115173
33,-0.0169156603515148,0.425861120223999,0.0527567006647586,0.3655947744846344
34,-0.0174052882939577,0.4286063015460968,0.0538485646247863,0.3646641075611114
35,-0.0165787357836961,0.4316194355487823,0.0542114600539207,0.3639785051345825
36,-0.0166768003255128,0.4340000450611114,0.054621335119009,0.3639505207538605
37,-0.0174959525465965,0.4360943734645843,0.0553117841482162,0.3633606731891632
38,-0.0168112497776746,0.4371256828308105,0.056660383939743,0.3627497553825378
39,-0.0163902044296264,0.4387906789779663,0.0566017441451549,0.3624299764633178
40,-0.0165732186287641,0.4397918879985809,0.0579442717134952,0.3622922599315643
41,-0.0159154571592807,0.440186083316803,0.0603680573403835,0.3636320233345032
42,-0.0155798261985182,0.4406120479106903,0.0636332631111145,0.3654203116893768
43,-0.0149652250111103,0.4412773549556732,0.0660020038485527,0.3657167553901672
44,-0.0144194057211279,0.4416575729846954,0.0693844035267829,0.3652693927288055
45,-0.0132032074034214,0.4420664012432098,0.0735933855175972,0.3650352656841278
46,-0.0123647777363657,0.4431727528572082,0.0768525525927543,0.3656333088874817
47,-0.0114369830116629,0.4440910220146179,0.0821278095245361,0.3657541871070862
48,-0.0101962573826313,0.4438434541225433,0.0877879410982132,0.3653636574745178
49,-0.0090281749144196,0.4444592893123626,0.0938009321689605,0.3646157383918762


==> figs/reward_plots/rssm/reward_diff-rssm-cartpole_swingup-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,-6.217966438271105e-05,-6.217966438271105e-05,0.0080464901402592,0.0080464901402592
1,-8.245544449891895e-05,0.0009815151570364,0.0083915367722511,0.0130031742155551
2,-0.0001285073230974,0.0015699138166382,0.0083130924031138,0.0168921165168285
3,-9.702343959361316e-05,0.0015055200783535,0.0083901975303888,0.0173097271472215
4,-9.175467130262403e-05,0.0020514894276857,0.0083147753030061,0.0185662135481834
5,-8.406157576246187e-05,0.0026356296148151,0.008293586783111,0.0200624838471412
6,-8.598851854912937e-05,0.003355978289619,0.0081960642710328,0.0223097186535596
7,-9.768138261279093e-05,0.004494016058743,0.0082436986267566,0.0247722081840038
8,-4.395184441818856e-05,0.0056277685798704,0.0081673003733158,0.0275318417698144
9,-2.886152287828736e-05,0.0076975533738732,0.0083723831921815,0.0320420265197753
10,-8.410215741605498e-06,0.0096096722409129,0.0083263795822858,0.0359255746006965
11,-2.588744246168062e-05,0.0119048031046986,0.008248439989984,0.0406226441264152
12,-2.372574817854911e-05,0.014378729276359,0.0082992054522037,0.0457148477435112
13,-4.9077938456321135e-05,0.0172724667936563,0.0082759419456124,0.0522418059408664
14,-5.26689545949921e-05,0.0205601025372743,0.0083212917670607,0.0599579215049743
15,-1.3793993275612593e-05,0.0240245703607797,0.0084755066782236,0.0674323141574859
16,7.867813067718998e-09,0.0283487122505903,0.0084548434242606,0.0757393762469291
17,-5.2269886509748176e-05,0.033012356609106,0.0084005668759346,0.0864730849862098
18,-4.490847641136497e-05,0.0383247509598732,0.0085172858089208,0.0968182608485221
19,7.908773113740608e-06,0.0447304174304008,0.0085561694577336,0.1087283492088317
20,1.0477447176526766e-05,0.0509399287402629,0.0084909340366721,0.1214114055037498
21,6.187868166307453e-06,0.0584914796054363,0.0085159931331872,0.1338644325733184
22,-3.881397424265742e-05,0.0665070638060569,0.0084493607282638,0.1474745571613311
23,1.892943328130059e-05,0.0753024145960807,0.0085258148610591,0.1619877070188522
24,-2.3769902327330783e-05,0.0849265158176422,0.008446043357253,0.1764784008264541
25,2.7311229132465087e-05,0.0958564952015876,0.0084984553977847,0.1927094459533691
26,4.096989505342208e-05,0.1075977087020874,0.0085312984883785,0.209180474281311
27,2.8666496291407384e-05,0.1202429309487342,0.0085378959774971,0.2267206013202667
28,-3.990197001257911e-05,0.1343059539794922,0.0086008105427026,0.2445181161165237
29,-9.22422914300114e-05,0.149244800209999,0.0085553536191582,0.2635563015937805
30,-0.0001137490253313,0.1651627570390701,0.0084732649847865,0.2813684344291687
31,-0.0001154615383711,0.182327389717102,0.0085408072918653,0.3015439212322235
32,-0.0001073252205969,0.2009167522192001,0.0086404392495751,0.3209030032157898
33,-0.0001245157909579,0.2210924327373504,0.0084973368793725,0.3416846394538879
34,-6.803718861192465e-05,0.2426762878894806,0.008546594530344,0.3618814945220947
35,-2.792356099234894e-05,0.2651539444923401,0.00858442671597,0.3820517957210541
36,-3.4271251934114844e-05,0.2892482280731201,0.0085595268756151,0.4024712145328522
37,-1.4415204532269854e-05,0.3151387274265289,0.0086115077137947,0.422448068857193
38,-4.544922194327228e-05,0.3427109122276306,0.0086128953844308,0.4433253109455108
39,-2.9628265110659413e-05,0.3709229826927185,0.0085566798225045,0.4623173475265503
40,-6.690714508295059e-05,0.4012034833431244,0.0084431944414973,0.4813798367977142
41,-4.767579957842827e-05,0.43208047747612,0.0084791658446192,0.4982924461364746
42,-6.775464134989306e-05,0.4647600948810577,0.0084639089182019,0.5163477063179016
43,-4.1191433410858735e-05,0.4982061088085174,0.0086327297613024,0.532575786113739
44,-8.72414093464613e-05,0.5337951183319092,0.0085001373663544,0.5481566786766052
45,-7.652578642591834e-05,0.5690439939498901,0.0084885600954294,0.5618917346000671
46,-4.086743501829915e-05,0.6059232354164124,0.0084607163444161,0.5753225684165955
47,-1.5315652035496896e-06,0.642875075340271,0.0085639338940382,0.5866310596466064
48,4.2978346755262464e-05,0.6809539198875427,0.0084757478907704,0.597846508026123
49,7.153328624553978e-05,0.7186164855957031,0.0084974057972431,0.6071524620056152


==> figs/reward_plots/rssm/reward_diff-rssm-cheetah_run-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,0.0344189330935478,0.0344189330935478,0.0657110065221786,0.0657110065221786
1,0.0346450954675674,0.0345315039157867,0.0650938302278518,0.0653536841273307
2,0.0349589250981807,0.0344589427113533,0.064155712723732,0.0652289018034935
3,0.0351169630885124,0.0339770317077636,0.0646671429276466,0.0675844922661781
4,0.0350199863314628,0.0335734821856021,0.0659464001655578,0.0706685632467269
5,0.03478280082345,0.0340583026409149,0.066922441124916,0.0743205323815345
6,0.0349161028861999,0.0344351679086685,0.066650204360485,0.078176662325859
7,0.0349238142371177,0.0356580354273319,0.065308891236782,0.0809230208396911
8,0.0345447100698947,0.0368079729378223,0.0671529024839401,0.0851175710558891
9,0.0347229987382888,0.038973931223154,0.0677448287606239,0.0919511318206787
10,0.0352623611688613,0.0429916195571422,0.0673850551247596,0.1012598946690559
11,0.0354944840073585,0.0488738566637039,0.0669372156262397,0.1113343685865402
12,0.035713855177164,0.0563799552619457,0.0667592659592628,0.1242300793528556
13,0.0356256514787673,0.064690314233303,0.0669766962528228,0.1403077542781829
14,0.0354428850114345,0.0772711187601089,0.0661436393857002,0.1606695055961609
15,0.0354244336485862,0.0921433344483375,0.0651800036430358,0.1794352531433105
16,0.0357434190809726,0.1097559332847595,0.0657842010259628,0.2013813853263855
17,0.0356141403317451,0.1293334513902664,0.0660213083028793,0.2222927063703537
18,0.0353523008525371,0.1518602222204208,0.066169686615467,0.2449157685041427
19,0.0353662259876728,0.178416222333908,0.0655554383993148,0.2653495371341705
20,0.0356266163289547,0.2061274647712707,0.0644653141498565,0.2855775952339172
21,0.0361608564853668,0.2337815463542938,0.0641873329877853,0.3007854521274566
22,0.0360422991216182,0.261679470539093,0.0636465847492218,0.3146927654743194
23,0.035503190010786,0.2923147976398468,0.0636325925588607,0.3276776075363159
24,0.0353689156472682,0.3203794658184051,0.0644778907299041,0.3391683995723724
25,0.0359614118933677,0.3489982187747955,0.0651613846421241,0.3480312526226043
26,0.0356491766870021,0.3789346516132355,0.0657122433185577,0.3557111620903015
27,0.035975843667984,0.4062786102294922,0.0654076933860778,0.3608593642711639
28,0.0359052643179893,0.4307387769222259,0.0655158087611198,0.3657161891460418
29,0.0358832478523254,0.453647643327713,0.0659069642424583,0.3682850301265716
30,0.0352498032152652,0.4770245552062988,0.0658296197652816,0.3712272346019745
31,0.0346874371170997,0.4966448247432709,0.0662672370672226,0.3713266849517822
32,0.0342975817620754,0.5153756141662598,0.0659327283501625,0.3698240518569946
33,0.0349376164376735,0.5331627726554871,0.0659081414341926,0.3695248365402221
34,0.0356117263436317,0.5506307482719421,0.0661621466279029,0.3683479726314544
35,0.0353201478719711,0.567863941192627,0.0662795230746269,0.3669489026069641
36,0.0356371030211448,0.5846042633056641,0.064827024936676,0.3652103245258331
37,0.0359828509390354,0.5993232131004333,0.0655532479286193,0.3633682429790497
38,0.0363497510552406,0.6156706809997559,0.065613642334938,0.3613644540309906
39,0.0362975448369979,0.6308377981185913,0.0656757429242134,0.3583402335643768
40,0.0363296009600162,0.6449601650238037,0.0659732595086097,0.3557073771953583
41,0.036031749099493,0.6600842475891113,0.0663033276796341,0.3530285954475403
42,0.0360948145389556,0.6749270558357239,0.0667083337903022,0.3499372601509094
43,0.0366532728075981,0.6884738206863403,0.0666937157511711,0.3489863872528076
44,0.0363398194313049,0.7010498046875,0.0667503699660301,0.348008394241333
45,0.0359977893531322,0.7139174938201904,0.0669423416256904,0.3475178778171539
46,0.0356729477643966,0.726708710193634,0.0662272125482559,0.3462761044502258
47,0.0360398516058921,0.7425261735916138,0.0662345588207244,0.3443906605243683
48,0.0363914109766483,0.756593644618988,0.066110111773014,0.3431278467178345
49,0.0363185591995716,0.7719551920890808,0.0659111514687538,0.343414157629013


==> figs/reward_plots/rssm/reward_diff-rssm-hopper_hop-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,0.0054297181777656,0.0054297181777656,0.0770917013287544,0.0770917013287544
1,0.0052770124748349,0.0055971052497625,0.0846429988741874,0.0876360684633255
2,0.0058177285827696,0.0051732831634581,0.082034520804882,0.1028247028589248
3,0.0065094665624201,0.008185432292521,0.0836259126663208,0.1159227490425109
4,0.0067773247137665,0.0099941398948431,0.0861377120018005,0.1263843476772308
5,0.0076224477961659,0.0102789429947733,0.0824518501758575,0.1385655850172042
6,0.006928205024451,0.0119382003322243,0.079284593462944,0.1433887183666229
7,0.0058058686554431,0.0102775236591696,0.0762558206915855,0.1589158028364181
8,0.0050886813551187,0.0122873531654477,0.0760835409164428,0.1727390736341476
9,0.0050798174925148,0.0139556657522916,0.0802937671542167,0.1855354011058807
10,0.0053333318792283,0.0200743526220321,0.0806449130177497,0.1945308297872543
11,0.0058953901752829,0.0270613655447959,0.0788192898035049,0.2194058299064636
12,0.005455114878714,0.0334963276982307,0.077861301600933,0.2361061871051788
13,0.0038236058317124,0.0433106310665607,0.0782647505402565,0.2567014098167419
14,0.004611094482243,0.0501818247139453,0.0773536562919616,0.2666906714439392
15,0.0048733525909483,0.057114727795124,0.0702448636293411,0.2899409830570221
16,0.00486073596403,0.062643364071846,0.06745395809412,0.3029103577136993
17,0.0054218834266066,0.0684659034013748,0.0725651159882545,0.3178574740886688
18,0.004879203159362,0.0773951411247253,0.0756537020206451,0.3314507305622101
19,0.0051811910234391,0.0827551484107971,0.0735380500555038,0.3463102579116821
20,0.0059050940908491,0.0942514538764953,0.074978619813919,0.3645820617675781
21,0.0061876135878264,0.1119432151317596,0.0781813189387321,0.3711472153663635
22,0.0055537358857691,0.1244863048195838,0.0754536092281341,0.3835613131523132
23,0.0052133887074887,0.1332928240299224,0.0809993296861648,0.3990255296230316
24,0.0070450850762426,0.1439147591590881,0.0849008783698082,0.4059070944786072
25,0.007149891462177,0.1569783091545105,0.073859617114067,0.4229861199855804
26,0.0061298916116356,0.1705321967601776,0.0759761855006218,0.4330883026123047
27,0.0046852217055857,0.1799427717924118,0.0769653990864753,0.447587788105011
28,0.0056519345380365,0.1880013942718505,0.0719922930002212,0.4482686221599579
29,0.0052354210056364,0.1889122575521469,0.0773569643497467,0.4475357234477997
30,0.0060246656648814,0.1967499256134033,0.0770736932754516,0.447798490524292
31,0.0040386309847235,0.2005549520254135,0.0835553631186485,0.4455496072769165
32,0.0057307700626552,0.2038525491952896,0.0820275992155075,0.4437775015830993
33,0.0047816103324294,0.2120852023363113,0.0775089561939239,0.448586642742157
34,0.006179520394653,0.2220727056264877,0.0784284248948097,0.4503288269042969
35,0.0048047676682472,0.2208302766084671,0.0816139951348304,0.4409678280353546
36,0.0045215119607746,0.2226121574640274,0.080996960401535,0.4388879537582397
37,0.0035827523097395,0.2267283648252487,0.0785323902964592,0.4464634954929352
38,0.0046507897786796,0.2382067888975143,0.0765289738774299,0.4579375088214874
39,0.004564844071865,0.2452431619167328,0.0770648792386055,0.462845116853714
40,0.0051002381369471,0.2471216022968292,0.085597351193428,0.4676435589790344
41,0.0050695943646132,0.2448590844869613,0.0715643763542175,0.4633171558380127
42,0.0057043218985199,0.2445677667856216,0.0766953974962234,0.4661028087139129
43,0.0052012219093739,0.2446004152297973,0.0749941319227218,0.462633728981018
44,0.0062587987631559,0.2419775873422622,0.0789897888898849,0.4622490704059601
45,0.0048992983065545,0.2365537285804748,0.0888071805238723,0.4550764262676239
46,0.0055325743742287,0.2333575189113617,0.0853399634361267,0.4528457820415497
47,0.0073261801153421,0.230932280421257,0.0846089944243431,0.4481049180030823
48,0.0076847542077302,0.2349012196063995,0.0859895199537277,0.4542685449123382
49,0.0085449032485485,0.237684279680252,0.0853478536009788,0.456404834985733


==> figs/reward_plots/rssm/reward_diff-rssm-walker_run-combined.csv <==
step,mean_post,mean_prior,std_post,std_prior
0,-0.0145467864349484,-0.0145467864349484,0.0437026172876358,0.0437026172876358
1,-0.0133048417046666,-0.0136927841231226,0.0495566949248313,0.0498578771948814
2,-0.0131506072357296,-0.0134848188608884,0.0497094988822937,0.0581559389829635
3,-0.0129390629008412,-0.0117072239518165,0.0491347536444664,0.0702083185315132
4,-0.0130604552105069,-0.0078069167211651,0.0485962815582752,0.0822239071130752
5,-0.0128834182396531,-0.0001459016784792,0.0472491234540939,0.0968673005700111
6,-0.0133710447698831,0.0142013197764754,0.0455229207873344,0.1146102249622345
7,-0.0136361420154571,0.034246165305376,0.0453084744513034,0.1376763433218002
8,-0.0140600521117448,0.0612996816635131,0.0449624136090278,0.1688690036535263
9,-0.0145247420296072,0.0960127413272857,0.0450192429125309,0.2028063386678695
10,-0.0143138319253921,0.143141508102417,0.0450500510632991,0.2466052174568176
11,-0.0141484271734952,0.2002584189176559,0.0447843559086322,0.2966296076774597
12,-0.0138378459960222,0.2638339400291443,0.0450644567608833,0.3441064953804016
13,-0.0143014024943113,0.3328542113304138,0.0457834489643573,0.3854576349258423
14,-0.014128353446722,0.4060190916061401,0.0454640947282314,0.4200076758861542
15,-0.0144222732633352,0.4817701578140259,0.0445155426859855,0.4476295709609985
16,-0.0146073242649436,0.5595123767852783,0.0441626980900764,0.4667663276195526
17,-0.0146984830498695,0.6361227035522461,0.0441899821162223,0.4792298078536987
18,-0.0147144878283143,0.709805965423584,0.0449283719062805,0.4827299118041992
19,-0.0147417662665247,0.7790632843971252,0.0452518537640571,0.4816190004348755
20,-0.0152397993952035,0.8420743942260742,0.0453470684587955,0.4768664538860321
21,-0.0155763104557991,0.8991878032684326,0.0443306490778923,0.4686612486839294
22,-0.0150596601888537,0.9523775577545166,0.0453891269862651,0.4583840370178222
23,-0.0154783139005303,0.9983832240104676,0.0452998913824558,0.4483522474765777
24,-0.0154217854142189,1.036280393600464,0.0454859659075737,0.4361712336540222
25,-0.0154089843854308,1.070154905319214,0.0450258366763591,0.4249087870121002
26,-0.0155712077394127,1.099581003189087,0.0449782498180866,0.4123954772949219
27,-0.0162177439779043,1.1247599124908447,0.0463899075984954,0.3988861441612243
28,-0.0164803210645914,1.145391821861267,0.0479447022080421,0.388536125421524
29,-0.0164120513945817,1.16347336769104,0.0484269186854362,0.3798866868019104
30,-0.0164846573024988,1.1773431301116943,0.049053456634283,0.3728659749031067
31,-0.0160356909036636,1.1911520957946775,0.050722099840641,0.3637359142303467
32,-0.0158240497112274,1.2031837701797483,0.0520149245858192,0.355394184589386
33,-0.0152694806456565,1.212227463722229,0.0554933063685894,0.3481577336788177
34,-0.0146419955417513,1.2194613218307495,0.0591205917298793,0.3426795899868011
35,-0.0134794497862458,1.226112723350525,0.062754712998867,0.3364475965499878
36,-0.0128844287246465,1.232513666152954,0.0668762847781181,0.3304163217544555
37,-0.0120579218491911,1.2382556200027466,0.0714096501469612,0.3258416354656219
38,-0.011030962690711,1.243812918663025,0.0786890462040901,0.3202867209911346
39,-0.0095066530629992,1.2462615966796875,0.0881601050496101,0.3166462779045105
40,-0.0064139030873775,1.2480369806289673,0.0974213257431984,0.313277930021286
41,-0.0031313269864767,1.249060869216919,0.1095743998885154,0.3111568987369537
42,0.0014279116876423,1.2500412464141846,0.1237498521804809,0.3089793920516968
43,0.0064330259338021,1.2494522333145142,0.1398472487926483,0.3081941604614258
44,0.0136219160631299,1.248390793800354,0.1583432406187057,0.3082569241523742
45,0.0215383172035217,1.2485454082489014,0.1771353334188461,0.3066299259662628
46,0.0307533927261829,1.247894525527954,0.1952827423810959,0.3051049709320068
47,0.0402988344430923,1.2479774951934814,0.2141894251108169,0.3031594455242157
48,0.0519040636718273,1.2482820749282837,0.2348684817552566,0.3005754947662353
49,0.0658935457468032,1.248893976211548,0.2587289810180664,0.2987840175628662


==> figs/rl_performance_plots/cat_rssm/rl_performance-cat_rssm-cartpole_swingup.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,80.08182,64.31252919953954,95.85111080046045,74.92645519999999,74.46500997314051,75.38790042685947
0.02,142.288628,110.98616483056367,173.5910911694363,114.37261799999999,58.60359447676271,170.14164152323727
0.04,157.613406,116.60372436678965,198.62308763321033,140.35464280000002,72.61963279350503,208.089652806495
0.06,229.15235999999996,187.63418784953768,270.67053215046224,161.09918000000002,92.89652225610025,229.3018377438998
0.08,228.56587599999997,180.13360849961649,276.99814350038343,211.79922200000001,99.17483010908258,324.42361389091747
0.1,322.478488,229.01467532757027,415.9423006724298,251.35575,88.9721806944215,413.73931930557853
0.12,369.14627,278.56074009764814,459.7317999023519,270.060038,186.8310023892737,353.28907361072635
0.14,421.262234,342.6785029978387,499.8459650021613,349.09251800000004,147.29711761191385,550.8879183880863
0.16,463.281934,371.63006029597904,554.9338077040209,425.330738,153.86636368503804,696.7951123149619
0.18,478.09500800000006,353.1875635130144,603.0024524869857,514.610958,192.10425391049768,837.1176620895023
0.2,488.012266,401.60009993866714,574.4244320613329,568.059842,270.01266127682715,866.1070227231728
0.22,578.130612,437.1966028667123,719.0646211332878,624.633684,371.7301365520061,877.5372314479939
0.24,650.907844,500.79845295489895,801.017235045101,674.879672,456.03449561727257,893.7248483827275
0.26,679.4649440000001,535.4067250164833,823.5231629835168,721.636254,506.30924256782635,936.9632654321737
0.28,674.5219,497.7306663644787,851.3131336355212,771.641338,645.9467990545929,897.3358769454071
0.3,730.070478,580.1964223999692,879.9445336000308,805.488122,696.1922194637878,914.7840245362122
0.32,746.65216,588.8194589604893,904.4848610395106,812.431468,734.2666511932674,890.5962848067326
0.34,699.0887319999999,508.71450893328745,889.4629550667124,823.3396319999999,746.6523746894657,900.0268893105342
0.36,779.888086,648.2108047477868,911.5653672522133,818.3431760000001,744.6939588117363,891.9923931882639
0.38,787.166178,667.5885980825282,906.7437579174717,803.45029,742.278723075239,864.621856924761
0.4,780.7073800000001,655.6250041792969,905.7897558207032,836.0463599999999,802.3828098487605,869.7099101512393
0.42,782.051696,657.5785051622984,906.5248868377016,838.1182140000001,822.9343667874194,853.3020612125807
0.44,785.7747320000001,658.2074669952452,913.341997004755,842.228218,817.8062771001083,866.6501588998916
0.46,776.49708,635.244145098302,917.7500149016979,846.9603899999998,823.359982627939,870.5607973720607
0.48,778.66938,635.2424784010645,922.0962815989355,814.609768,765.8442685903784,863.3752674096216
0.5,789.737654,670.2784189425447,909.1968890574553,839.4446620000001,832.3808262121973,846.5084977878029
0.52,761.2120600000001,633.235473467623,889.1886465323771,849.8407219999999,822.7979176235126,876.8835263764872
0.54,795.614808,685.3872642223403,905.8423517776598,827.5889219999999,777.929489175172,877.2483548248279
0.56,781.44348,640.682731327641,922.204228672359,853.360642,843.341241822598,863.380042177402
0.58,781.311016,637.6367075556138,924.9853244443862,840.638902,823.5255190375434,857.7522849624567
0.6,786.3786220000001,684.4776551292777,888.2795888707225,851.1945019999999,833.0959566967917,869.2930473032081
0.62,774.683648,667.3659140786374,882.0013819213625,856.2282579999999,837.1846859721098,875.2718300278899
0.64,788.184422,655.4124945723574,920.9563494276426,849.421184,821.0801572403628,877.7622107596372
0.66,798.5523099999999,691.4017279073014,905.7028920926984,852.4660520000001,836.1739897670593,868.7581142329409
0.68,807.202192,724.7391001690975,889.6652838309025,839.914982,824.7800101641916,855.0499538358084
0.7,814.792134,721.3851721613472,908.1990958386529,839.9898800000001,781.0728072404358,898.9069527595643
0.72,824.011452,744.9813199644402,903.0415840355597,864.4824859999999,853.6149625059185,875.3500094940813
0.74,830.348142,759.0854218321065,901.6108621678936,861.0733560000001,841.0606144306216,881.0860975693786
0.76,815.2795100000001,746.8711911178378,883.6878288821623,870.1341340000001,860.9749816735988,879.2932863264015
0.78,802.70217,712.1193317580729,893.2850082419271,866.4476859999999,847.970423118961,884.9249488810387
0.8,835.5731920000002,780.1310870410474,891.015296958953,866.5707400000001,844.1390506899494,889.0024293100508
0.82,823.4099740000001,763.7208556751349,883.0990923248654,867.6777079999999,858.6514563559379,876.703959644062
0.84,702.267396,372.42192214192534,1032.1128698580746,760.927294,494.78570379661045,1027.0688842033894
0.86,843.8665200000002,801.2229868077136,886.5100531922867,866.868118,862.2577886358839,871.478447364116
0.88,832.409498,799.6372283971606,865.1817676028394,854.38328,821.0532378578175,887.7133221421825
0.9,836.26486,798.525159477538,874.004560522462,848.9933800000001,790.5729366020344,907.4138233979659
0.92,845.4153119999999,798.908510492137,891.9221135078627,868.3563,855.96575538146,880.7468446185401
0.94,776.562438,592.4478056990156,960.6770703009845,819.4338,681.0667903650901,957.8008096349099
0.96,847.937142,813.7072211300058,882.1670628699942,870.15252,863.8881811429786,876.4168588570213
0.98,846.2761840000001,814.9497437193734,877.6026242806267,866.0870500000001,857.4194629334703,874.7546370665299
1.0,848.611924,815.7771569126601,881.44669108734,854.8603800000001,828.0651498537183,881.6556101462819


==> figs/rl_performance_plots/cat_rssm/rl_performance-cat_rssm-cheetah_run.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,3.5647832800000003,-0.07897695876079602,7.208543518760797,3.632835014,0.12068651890923743,7.144983509090762
0.02,87.12346399999998,42.35897579427876,131.8879522057212,151.7295708,109.35546822051288,194.10367337948713
0.04,157.66247700000002,81.18921207913041,234.13574192086963,238.67909999999998,133.64980612365275,343.7083938763472
0.06,246.64740399999997,78.39697575831545,414.89783224168445,320.492618,219.25007465260165,421.73516134739833
0.08,338.364926,213.87490737166334,462.85494462833674,399.57957799999997,253.19203707118479,545.9671189288151
0.1,338.750824,195.23276701626472,482.26888098373536,459.88803399999995,310.46578184644807,609.3102861535518
0.12,449.526094,284.9102584665004,614.1419295334996,480.9618280000001,374.3041489733857,587.6195070266144
0.14,510.08142399999997,395.8236657961299,624.3391822038701,559.146608,487.7139223724142,630.5792936275859
0.16,511.75308400000006,433.28206415800344,590.2241038419967,566.129548,473.336550974386,658.922545025614
0.18,545.227996,482.50332818036736,607.9526638196326,612.981446,515.4716528874491,710.4912391125509
0.2,564.795304,419.9731312404274,709.6174767595726,614.7736160000001,521.2676415383477,708.2795904616524
0.22,571.765114,461.4053143822768,682.1249136177233,683.58606,654.8020069491673,712.3701130508326
0.24,608.545232,517.9493571689868,699.1411068310133,712.4648400000001,692.0511616009545,732.8785183990457
0.26,675.4855819999999,587.1880502861054,763.7831137138944,695.837198,645.6619467512238,746.0124492487761
0.28,681.094006,611.9057879221975,750.2822240778025,730.935146,716.4393023324252,745.4309896675749
0.3,651.7787099999999,542.8107009877262,760.7467190122736,729.934362,685.1396523959927,774.7290716040072
0.32,686.47492,587.8603649382136,785.0894750617864,652.30479,559.6396269784126,744.9699530215875
0.34,687.6021579999999,620.3592286401306,754.8450873598692,720.34329,622.6067248394163,818.0798551605837
0.36,699.1566660000001,627.0140932361319,771.2992387638683,726.2999499999999,665.9711989633137,786.628701036686
0.38,713.27656,660.9047083624449,765.6484116375551,723.199862,635.4718153537046,810.9279086462955
0.4,721.2159340000001,624.3434853985327,818.0883826014674,729.951566,686.0230859673402,773.8800460326597
0.42,725.261324,642.9310064044673,807.5916415955326,751.7164420000001,671.5379633453797,831.8949206546206
0.44,718.143382,634.365995578703,801.920768421297,771.543816,686.7024948696362,856.3851371303638
0.46,745.8510000000001,689.4315761059604,802.2704238940398,724.13132,601.4688769078758,846.7937630921241
0.48,730.986246,657.2008623488623,804.7716296511378,778.90684,732.2529713152619,825.5607086847381
0.5,752.561338,691.8887225817451,813.2339534182548,767.4833060000001,711.2110403115765,823.7555716884236
0.52,745.9116099999999,664.0337760204727,827.789443979527,735.140052,595.4734471100528,874.8066568899471
0.54,744.520082,692.8475697867341,796.1925942132659,793.0420419999999,693.9698452080926,892.1142387919073
0.56,748.4643699999999,654.1470351918532,842.7817048081466,795.2378420000001,741.3640195678339,849.1116644321663
0.58,792.519998,755.6618903274178,829.3781056725821,805.2659879999999,776.1003599911066,834.4316160088931
0.6,762.6220999999999,706.2271718906414,819.0170281093584,786.78648,712.9200943812604,860.6528656187396
0.62,769.0486880000001,678.1602219161059,859.9371540838943,812.1579300000001,779.0949893498611,845.2208706501391
0.64,775.3489539999999,705.7783117270538,844.919596272946,807.1761240000001,760.1188934514039,854.2333545485963
0.66,777.18472,698.8927931737278,855.4766468262721,835.4226679999999,789.3291552405897,881.5161807594102
0.68,810.603298,775.7217542533086,845.4848417466914,812.6876139999999,740.5449290316078,884.8302989683921
0.7,809.191564,770.5699474031704,847.8131805968295,840.3250179999999,785.6630930931835,894.9869429068162
0.72,774.569666,706.3699645005917,842.7693674994083,840.076642,790.9432359199354,889.2100480800646
0.74,793.1606740000001,758.1269609796192,828.194387020381,814.818874,735.1964131979385,894.4413348020616
0.76,807.11115,751.4133356048725,862.8089643951274,833.64756,766.7354327818916,900.5596872181084
0.78,831.606658,799.7667295130319,863.4465864869682,829.39231,767.2691969737277,891.5154230262722
0.8,811.314726,782.0879228793513,840.5415291206486,843.485174,789.2193061524238,897.7510418475763
0.82,792.177886,681.3612424752988,902.9945295247011,807.622576,750.1788993631511,865.0662526368488
0.84,818.7426419999999,770.1948267743286,867.2904572256713,842.3229859999999,798.4827216798692,886.1632503201306
0.86,822.5464600000001,770.0769170010041,875.0160029989962,844.283324,808.9498060406971,879.6168419593029
0.88,807.820192,754.0680960213383,861.5722879786617,823.017114,749.054142728122,896.980085271878
0.9,820.4487239999999,759.4539572407282,881.4434907592715,823.105572,762.7351231389268,883.4760208610733
0.92,842.8974479999999,811.1063239966974,874.6885720033025,860.3359800000001,819.6106392605467,901.0613207394534
0.94,866.8540800000001,850.8782314574192,882.8299285425809,846.7307720000001,797.4405081225084,896.0210358774918
0.96,844.6319000000001,807.8337143507331,881.4300856492671,858.0012039999999,811.7940849747464,904.2083230252534
0.98,857.59923,831.3076345745801,883.89082542542,844.5833060000001,778.3202677911788,910.8463442088214
1.0,832.1776,792.6759817498878,871.6792182501122,850.628744,792.8602554754998,908.3972325245002


==> figs/rl_performance_plots/cat_rssm/rl_performance-cat_rssm-combined.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,27.630566771579986,11.9627677225466,43.29836582061337,27.461621186968692,13.028435259957943,41.89480711397944
0.02,77.16650552630502,50.34748262919805,103.98552842341198,77.049161322805,45.80704479622524,108.29127784938477
0.04,102.38681695899997,67.67068814726565,137.1029457707343,106.1007831995267,56.7314109494141,155.47015544963932
0.06,143.65374820846498,86.49548130451603,200.81201511241392,133.30488150778598,70.5139125262717,196.09585048930026
0.08,168.78333122505,103.43156089195809,234.1351015581419,169.96136557929,89.95589613885127,249.96683501972873
0.1,197.05808332420003,124.12428144383512,269.99188520456494,198.53751977948588,106.30280688093912,290.77223267803265
0.12,242.58967973417393,153.2892274314314,331.89013203691644,213.6300578595,124.12787559679067,303.13224012220934
0.14,277.2099090703499,180.55195104315936,373.86786709754045,254.14189456900004,144.27255992535436,364.01122921264573
0.16,294.737008368825,197.47064348880374,392.0033732488463,278.85041186093747,159.98206410821427,397.71875961366067
0.18,314.31340306185973,213.45055238483138,415.1762537388881,315.63412227500004,180.89104945556323,450.37719509443684
0.2,326.30450120499995,222.64687124628557,429.96213116371433,334.1669621825,197.64355821666405,470.690366148336
0.22,354.8292521811,242.6489242033416,467.0095801588584,373.12999746250006,229.04826778036747,517.2117271446326
0.24,390.73477872999996,269.85886320023684,511.6106942597631,396.66033155,246.66060777937042,546.6600553206297
0.26,419.773863,291.1144464882233,548.4332795117767,409.25406126687005,258.20619573808733,560.3019267956528
0.28,423.04630389999994,295.10953654717224,550.9830712528276,438.43062698849997,283.90024157020184,592.9610124067981
0.3,433.6895291999999,304.0627215331009,563.316336866899,452.56066895000004,296.56681436845173,608.5545235315483
0.32,451.44683000000003,318.71016464715274,584.1834953528473,438.10570075000004,290.0390969050454,586.1723045949547
0.34,441.5006202999999,313.88078165152706,569.1204589484728,462.0452690000001,307.80036428291737,616.2901737170828
0.36,473.95911749999993,340.55105021741986,607.36718478258,465.9511832,313.4066011358574,618.4957652641426
0.38,483.568228,349.8809534481667,617.2555025518333,467.29635769999993,318.9135371773578,615.6791782226421
0.4,486.69793200000015,353.91085883648606,619.4850051635142,481.05884399999997,330.2629442437282,631.8547437562718
0.42,492.2152358,360.35912735063425,624.0713442493658,488.5967304999999,335.8416852094658,641.351775790534
0.44,490.10290100000003,358.1893289363934,622.0164730636067,500.2116247500001,346.9171519769666,653.5060975230336
0.46,503.911254,373.6362777891429,634.186230210857,488.7601575,338.5792237568803,638.9410912431197
0.48,501.30408400000005,372.93978995582637,629.6683780441738,496.73912729999995,346.1617615232059,647.316493076794
0.5,511.9954735,380.4330465951908,643.5579004048093,503.74557250000015,352.3079619249919,655.1831830750084
0.52,504.46491649999996,377.9822500531166,630.9475829468834,498.78953235,347.0084107599573,650.5706539400427
0.54,518.9427024999999,390.96971333800116,646.9156916619986,508.6758077000001,356.06369021531856,661.2879251846816
0.56,517.9349394999999,390.23948311690197,645.6303958830979,518.1751616500001,362.60122345032664,673.7490998496735
0.58,532.5762749999999,401.15995350470666,663.9925964952931,517.9717850000001,363.7058649761832,672.2377050238169
0.6,527.8999104999999,401.24146830784355,654.5583526921563,518.6596525,365.96342670132003,671.35587829868
0.62,525.9951534999999,398.1580729003382,653.8322340996616,528.7338589999999,373.2973773822306,684.1703406177693
0.64,536.5374525,408.72827481898605,664.3466301810139,527.9500034,374.2185277659612,681.6814790340388
0.66,538.228223,407.4641052724485,668.9923407275514,534.67649505,377.8343195389335,691.5186705610664
0.68,555.4646035000001,425.24711004489353,685.6820969551065,527.5967179999998,375.21381413734014,679.9796218626594
0.7,558.6813145,428.5447164679547,688.8179125320453,536.02255945,380.564894807579,691.480224092421
0.72,552.5582935,424.99910149786126,680.1174855021387,543.2884179999999,386.27499486009845,700.3018411399013
0.74,560.0832619999999,429.9668428895365,690.1996811104632,536.0896544999998,380.63282441257815,691.5464845874214
0.76,560.6919325000001,431.98111982959875,689.4027451704014,545.055226,387.4623911677743,702.6480608322256
0.78,565.4190405,435.61397858236614,695.224102417634,541.2821969999998,382.6496855330999,699.9147084668996
0.8,567.59725,436.9135205161587,698.2809794838413,542.8085707500002,381.66350938251344,703.9536321174869
0.82,562.8678090000001,434.7165463915352,691.019071608465,539.2249341500001,383.5575291914736,694.8923391085266
0.84,540.5560499999999,412.4055042586826,668.7065957413172,523.6070439999999,369.99646287031953,677.2176251296802
0.86,576.7700000000001,445.5876645779887,707.9523354220115,550.9180872499999,392.6958157215263,709.1403587784735
0.88,572.089008,445.1956880296144,698.9823279703857,539.2221838499999,383.6446251378667,694.799742562133
0.9,581.2369925,454.72628789015386,707.7476971098463,539.95869615,385.9676570620421,693.949735237958
0.92,592.5469635000001,464.67937961706787,720.4145473829323,556.0241814499999,395.6907822056189,716.3575806943809
0.94,582.7235895,455.3565761058461,710.0906028941539,543.5988597,389.56187277770346,697.6358466222966
0.96,596.920741,469.08618102855706,724.7553009714429,558.3382488,399.8696963131216,716.8068012868783
0.98,604.567589,477.1076280860718,732.0275499139282,555.6773467,399.58051159552,711.7741818044801
1.0,597.5921075,471.93525598914084,723.2489590108592,552.4954867499998,396.55609923359236,708.4348742664073


==> figs/rl_performance_plots/cat_rssm/rl_performance-cat_rssm-hopper_hop.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,0.00077420632,-0.0006001308119896632,0.002148543451989663,0.2636611338748,-0.46832069274332905,0.9956429604929291
0.02,0.01575610522,-0.011345201893260805,0.042857412333260805,0.29381969122,-0.4966208067177837,1.0842601891577837
0.04,0.05361703600000001,-0.053714157805590634,0.16094822980559065,0.08901579810679999,-0.14890979089151582,0.3269413871051158
0.06,0.035345833859999995,-0.04239403133315012,0.11308569905315011,0.034294431144,-0.059722043038545454,0.12831090532654546
0.08,0.0210449002,-0.008025664990928553,0.05011546539092855,6.95707311716,-12.217850461558452,26.131996695878453
0.1,13.586695696800001,-2.671807970148196,29.8451993637482,19.6897059179434,-12.104866009301631,51.48427784518843
0.12,28.755068136695996,-3.4238628302006333,60.933999103592626,36.556578238,-15.903378865892229,89.01653534189222
0.14,40.4467532814,-5.406317160373469,86.29982372317346,40.485863275999996,-28.960329969130676,109.93205652113068
0.16,56.21515647529999,-8.415906899770448,120.84621985037043,44.63957204375,-31.43517892311079,120.7143230106108
0.18,75.3298254474388,-13.057242798163742,163.71689369304133,54.15065009999999,-28.09463186156613,136.3959320615661
0.2,88.14246202,-7.657854628672908,183.9427786686729,70.10948873,-35.70125286067319,175.92023032067317
0.22,99.34533872440002,7.35536732443407,191.33531012436598,86.99881905,-19.808952493058257,193.80659059305825
0.24,116.60331891999999,28.22908828655774,204.97754955344226,90.6545022,-24.013974985614283,205.32297938561427
0.26,125.838598,63.0231315439625,188.6540644560375,109.56802066748,-2.6913315802494253,221.82737291520942
0.28,140.30593159999998,77.1727954985034,203.43906770149655,129.010496754,13.66643321954146,244.35456028845854
0.3,145.6151268,86.45216905048414,204.77808454951588,145.9979586,46.93230478938872,245.06361241061128
0.32,162.488086,105.6718498164557,219.30432218354431,152.915324,72.67949902543675,233.15114897456323
0.34,161.1394992,92.13098399083997,230.14801440916,166.61649200000002,91.09183719595478,242.14114680404526
0.36,178.812826,116.47166152637479,241.1539904736252,167.894284,95.14305437838361,240.64551362161637
0.38,180.733872,113.97484653466954,247.49289746533043,187.51385599999998,118.37860319515558,256.6491088048444
0.4,189.039032,140.65075857316887,237.4273054268311,196.868896,142.01047150828717,251.72732049171285
0.42,199.3365492,140.7625687122625,257.9105296877375,196.57741800000002,161.05045355167314,232.1043824483269
0.44,194.946826,147.08835842691047,242.8052935730895,212.620318,186.29752156846877,238.94311443153123
0.46,211.408392,162.00782793026752,260.80895606973246,216.81231000000002,181.6978171347978,251.92680286520226
0.48,212.71681600000002,168.9891661857635,256.44446581423654,222.46074400000003,195.56810789808705,249.35338010191302
0.5,211.04759199999998,177.63051801525378,244.46466598474618,220.02720599999998,191.78047414013824,248.27393785986172
0.52,216.29734399999998,172.2753404102278,260.3193475897722,223.99181600000003,183.08402771785276,264.8996042821473
0.54,232.169036,181.52928830737807,282.80878369262194,235.944952,214.01458482633788,257.8753191736621
0.56,236.482048,194.28554825337372,278.67854774662624,238.55837800000003,207.2526837255618,269.8640722744383
0.58,232.215526,185.0588258725722,279.3722261274278,231.351854,200.68606022639597,262.01764777360404
0.6,237.220312,188.7764844840902,285.6641395159098,242.26233800000006,212.39731853132758,272.1273574686725
0.62,227.68843,183.6396419971024,271.73721800289763,235.308986,195.05314396126843,275.56482803873155
0.64,248.14452599999996,200.13010441669866,296.15894758330126,241.96218199999998,204.820031190926,279.104332809074
0.66,231.731092,162.44645765764977,301.0157263423502,247.677522,216.7789445634107,278.5760994365893
0.68,255.32027200000002,201.99089590221223,308.6496480977878,250.359666,218.5922678259671,282.1270641740329
0.7,254.30605,199.03400317576597,309.578096824234,256.494898,221.37850489856964,291.6112911014303
0.72,252.91965799999997,200.54367716560702,305.29563883439295,258.1285,222.42986981148965,293.8271301885103
0.74,246.828674,177.20069809518088,316.45664990481913,253.87212,220.51050417971905,287.2337358202809
0.76,257.79402,199.4286866041113,316.1593533958887,256.4214,218.68130638562502,294.161493614375
0.78,254.590538,193.67499625540964,315.50607974459035,258.95624200000003,221.09345558103735,296.8190284189627
0.8,251.230932,207.95244177920657,294.50942222079345,250.658988,193.40632494105765,307.91165105894237
0.82,252.022338,187.5311703885759,316.5135056114241,270.802918,233.22536188851063,308.3804741114893
0.84,259.669226,205.50961254175934,313.8288394582406,273.588504,233.95640321566577,313.2206047843342
0.86,261.790312,208.43699343669255,315.1436305633074,265.30676800000003,213.63742148478886,316.9761145152112
0.88,266.803382,205.46612398563576,328.14064001436424,274.53839400000004,226.6031462791567,322.4736417208434
0.9,269.352868,213.03463146456315,325.6711045354368,277.273036,221.26497645228238,333.2810955477176
0.92,272.971724,214.86965807502904,331.0737899249709,274.876346,213.8961764568023,335.85651554319776
0.94,268.81805199999997,215.00347620694075,322.6326277930592,282.102018,232.64417326745559,331.5598627325444
0.96,268.641066,212.12268782832047,325.1594441716796,277.051316,233.93996598384075,320.1626660161592
0.98,277.501626,221.99725271865228,333.0059992813477,282.90627,237.2695065905653,328.5430334094347
1.0,270.608654,212.94606704343312,328.2712409565669,277.99574,247.10238624767737,308.88909375232265


==> figs/rl_performance_plots/cat_rssm/rl_performance-cat_rssm-walker_run.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,26.8748896,19.45812381008614,34.291655389913856,31.023533399999998,22.918784895839735,39.12828190416026
0.02,79.23817399999999,44.300852056704926,114.17549594329505,41.8006368,18.425581670249024,65.17569192975097
0.04,94.2177678,67.97854322327284,120.45699237672717,45.2803742,14.498270212763735,76.06247818723625
0.06,98.77988300000001,66.58022406187425,130.97954193812578,51.59343359999999,23.193616540640168,79.99325065935982
0.08,108.181478,82.23366999875837,134.1292860012416,61.50958920000001,35.648042864181306,87.37113553581871
0.1,113.41632560000001,83.62639169658644,143.20625950341358,63.2165892,35.302158506397646,91.13101989360236
0.12,122.9312868,88.68097694940107,157.18159665059892,66.9417872,35.12864356819044,98.75493083180955
0.14,137.04922499999998,111.73355547101744,162.36489452898252,67.842589,30.08747744727774,105.59770055272227
0.16,147.697859,120.18121137484343,175.21450662515656,79.30178939999999,41.02213131350961,117.58144748649036
0.18,158.6007828,119.42350604864079,197.7780595513592,80.793435,36.22164730866801,125.365222691332
0.2,164.2679728,122.96785554895126,205.56809005104873,83.72490200000001,39.387418203888494,128.06238579611153
0.22,170.075944,126.73528986641708,213.4165981335829,97.30142679999999,20.988907201803784,173.6139463981962
0.24,186.88272,130.6346780044093,243.13076199559072,108.64231200000002,13.273910214528115,204.01071378547192
0.26,198.306328,135.5934926491555,261.0191633508445,109.97477239999998,13.596702926828499,206.35284187317146
0.28,196.26337800000002,134.37364152107168,258.15311447892833,122.1355272,8.533274900907358,235.73777949909265
0.3,207.293802,141.72064945326986,272.86695454673014,128.82223320000003,-6.837253356649853,264.4817197566499
0.32,210.17215399999995,149.2914017423538,271.0529062576461,134.77122100000003,-4.2834040922033125,273.8258460922034
0.34,218.17209200000002,135.63354616054585,300.7106378394542,137.881662,-15.263422936188164,291.02674693618815
0.36,237.978892,114.22424065045603,361.733543349544,151.26732280000002,-26.647230043206548,329.1818756432066
0.38,253.096302,120.37300506721056,385.81959893278946,155.02142279999998,-37.72368145111835,347.7665270511183
0.4,255.82938199999998,128.9469248542331,382.7118391457669,161.36855400000002,-36.991808223949164,359.7289162239492
0.42,262.211374,114.6976266723575,409.72512132764246,167.974848,-34.312748432130064,370.2624444321301
0.44,261.546664,123.89026543383162,399.20306256616846,174.45414699999998,-39.94214803852083,388.8504420385208
0.46,281.888544,120.75741598786362,443.0196720121364,167.13661,-36.16035268186155,370.4335726818615
0.48,282.843894,139.40829962975604,426.27948837024394,170.97915719999997,-63.8219896264811,405.7803040264811
0.5,294.63531,110.67896717906518,478.5916528209348,188.027116,-65.50281411070404,441.55704611070405
0.52,294.438652,134.99808380152098,453.879220198479,186.1855394,-77.086033714232,449.457112514232
0.54,303.466884,112.12564321200551,494.8081247879945,178.1273148,-67.16430815530973,423.4189377553097
0.56,305.34986,108.63752233169413,502.0621976683058,185.54378460000004,-91.69892880765934,462.7864980076594
0.58,324.25856000000005,109.22962660623634,539.2874933937637,194.630396,-77.50450931505051,466.76530131505046
0.6,325.378608,116.49135775682493,534.265858243175,194.39529,-72.72383994328379,461.51441994328377
0.62,332.559848,113.4041953989151,551.7155006010848,211.24026199999997,-76.87229540694716,499.3528194069471
0.64,334.47190800000004,109.85471780259641,559.0890981974037,213.24052360000002,-83.14678518867777,509.6278323886778
0.66,345.44476999999995,108.85690461398053,582.0326353860194,203.1397382,-79.00757970905494,485.28705610905496
0.68,348.73265200000003,119.58888734844598,577.8764166515541,207.42460999999997,-74.73467537550266,489.5838953755026
0.7,356.43551,136.8243874852274,576.0466325147727,207.2804418,-84.1506248565467,498.7115084565467
0.72,358.732398,139.7623994371046,577.7023965628954,210.46604399999995,-75.34755488339562,496.2796428833955
0.74,369.99555799999996,144.8656148578107,595.1255011421893,214.594268,-92.31237594092477,521.5009119409248
0.76,362.58305,142.78577146539567,582.3803285346044,220.01781,-89.8869087764939,529.9225287764939
0.78,372.776796,154.5145918499935,591.0390001500065,210.33255,-117.2008430919503,537.8659430919503
0.8,372.27015,157.99674412236965,586.5435558776303,210.51938099999998,-118.04874755223105,539.087509552231
0.82,383.861038,162.61759940549987,605.1044765945002,210.7965346,-123.75223068306909,545.3452998830691
0.84,381.544936,195.35459646582603,567.735275534174,217.589392,-113.08307458247216,548.2618585824722
0.86,378.87670799999995,161.23388238175366,596.5195336182462,227.214139,-112.88830311203742,567.3165811120374
0.88,381.32296,173.50455218461235,589.1413678153876,204.9499474,-116.57819974592039,526.4780945459204
0.9,398.881518,199.81779747065707,597.945238529343,210.4627966,-108.69688268825035,529.6224758882504
0.92,408.90337,223.78192133142798,594.024818668572,220.5280998,-123.31731937884376,564.3735189788438
0.94,418.65978800000005,230.07849397505322,607.2410820249469,226.12884880000001,-119.62385178871784,571.8815493887179
0.96,426.472856,233.3780788581841,619.5676331418158,228.14795519999998,-107.32252862363086,563.6184390236308
0.98,436.893316,231.7123764069572,642.0742555930428,229.1327608,-106.53647725371005,564.8019988537101
1.0,438.97025199999996,239.17290104226416,638.7676029577358,226.49708300000003,-105.91109613521053,558.9052621352106


==> figs/rl_performance_plots/rssm/rl_performance-rssm-cartpole_swingup.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,74.73500179999999,74.38851682845542,75.08148677154456,74.891384,74.23514701916484,75.54762098083516
0.02,141.0550588,35.62904455594301,246.481073044057,118.43194199999998,61.92194979708601,174.94193420291396
0.04,150.553208,33.41816544550811,267.6882505544919,146.73830800000002,91.5741629290564,201.90245307094364
0.06,183.11956,51.87513155927442,314.3639884407256,207.907892,111.28405541968145,304.53172858031854
0.08,226.41714080000003,73.45248619540553,379.3817954045945,363.966338,175.42654282182687,552.5061331781732
0.1,246.20501199999998,85.01377969999425,407.3962443000057,379.267346,181.70032134585435,576.8343706541456
0.12,285.34991,92.15007334612801,478.54974665387203,525.2131349999999,183.82169999580384,866.6045700041959
0.14,307.55130199999996,137.56281956599366,477.53978443400626,647.3553459999999,304.6880528920077,990.0226391079922
0.16,370.644444,206.78594024876804,534.502947751232,687.95419,354.9262309011874,1020.9821490988127
0.18,420.544492,235.88638436261365,605.2025996373864,672.963716,358.11291245809707,987.8145195419029
0.2,465.261712,243.18147507835846,687.3419489216415,712.9196919999999,516.3558090581495,909.4835749418504
0.22,502.32690600000006,270.0588299768393,734.5949820231608,756.094502,488.6560181594871,1023.532985840513
0.24,521.2638939999999,320.87234279206393,721.6554452079359,761.8630820000001,563.0345908347921,960.6915731652081
0.26,502.56781,209.44767159740798,795.687948402592,774.676414,589.9788074581115,959.3740205418885
0.28,633.029256,425.72055575375373,840.3379562462463,781.29924,590.6186041995505,971.9798758004496
0.3,598.2637480000001,358.59853796839855,837.9289580316016,791.2829340000001,644.2875780959414,938.2782899040587
0.32,613.57938,412.83052179437186,814.3282382056282,783.63992,649.6882169658834,917.5916230341165
0.34,695.5233679999999,569.3075672848073,821.7391687151925,789.950882,672.2198306113169,907.6819333886831
0.36,676.3043700000001,450.27099645270994,902.3377435472902,806.214412,740.8021046310894,871.6267193689107
0.38,703.8851239999999,469.0974086152031,938.6728393847967,860.5649720000001,848.0600723566823,873.0698716433179
0.4,770.3599,678.2064128969785,862.5133871030216,828.7768920000001,772.1528702380682,885.400913761932
0.42,788.714996,671.9539849243736,905.4760070756265,808.178748,722.2705913198089,894.0869046801912
0.44,728.907986,474.48132578030896,983.3346462196912,809.83258,723.2738530251393,896.3913069748608
0.46,797.281444,749.434552804427,845.128335195573,847.1364739999999,807.1051164835447,887.1678315164551
0.48,803.914382,728.9876491426465,878.8411148573535,830.4512000000001,738.7720914452567,922.1303085547435
0.5,801.226156,688.0899719582801,914.3623400417198,847.3151179999999,826.2985112519392,868.3317247480605
0.52,835.0005080000001,808.7063052025595,861.2947107974406,857.7473479999999,842.5800639211553,872.9146320788444
0.54,839.0710220000001,824.254764356971,853.8872796430292,829.6501340000001,788.062043897344,871.2382241026562
0.56,832.5632520000001,800.6954202773516,864.4310837226487,851.48626,840.138797398863,862.8337226011371
0.58,820.0582,775.79238999573,864.3240100042701,853.9400820000001,827.2425772029991,880.6375867970011
0.6,835.282424,813.7928941420362,856.7719538579638,785.421284,618.393062996082,952.449505003918
0.62,827.1453680000001,810.7042838524836,843.5864521475165,834.248554,802.7621451719137,865.7349628280863
0.64,822.9192500000001,795.2850928036646,850.5534071963357,855.371966,839.8250561878295,870.9188758121705
0.66,844.21492,815.663967190348,872.765872809652,862.892196,845.300104465492,880.484287534508
0.68,842.881814,820.7951674081851,864.9684605918148,856.358954,832.1816037584052,880.5363042415948
0.7,833.142736,795.571722597263,870.713749402737,861.2270799999999,850.4527710254055,872.0013889745943
0.72,784.09807,585.3800597449483,982.8160802550517,860.289566,842.6228480015199,877.9562839984802
0.74,833.041682,792.7028329877676,873.3805310122325,839.1256580000002,804.2687495193038,873.9825664806965
0.76,845.1296279999999,807.4282202354296,882.8310357645702,866.527224,856.4730251304553,876.5814228695448
0.78,847.0989999999999,821.9837419348302,872.2142580651697,860.1252980000002,829.4463907124897,890.8042052875106
0.8,808.989674,732.54364638573,885.4357016142701,857.19704,835.1340260054058,879.2600539945943
0.82,818.13454,765.1599185264536,871.1091614735465,845.5183499999999,815.3653974469081,875.6713025530918
0.84,844.6072200000001,822.3771872414817,866.8372527585185,857.134152,840.719180188135,873.5491238118649
0.86,843.323754,808.1257341208217,878.5217738791783,786.3298900000001,579.2822171724727,993.3775628275275
0.88,831.50006,775.4893177807908,887.5108022192092,865.42176,857.5519164312284,873.2916035687715
0.9,779.9848979999999,585.0178874278956,974.9519085721042,752.307768,475.34273968626354,1029.2727963137365
0.92,853.599928,831.073253680491,876.126602319509,860.77811,844.7475596511758,876.8086603488241
0.94,848.9763660000001,823.101396830049,874.8513351699512,823.5511200000001,749.1963808903186,897.9058591096816
0.96,848.1870220000001,830.066642781838,866.3074012181621,861.79746,848.4012523095128,875.1936676904872
0.98,832.877406,799.7918342106369,865.962977789363,860.1105100000001,845.6383454915701,874.58267450843
1.0,747.607244,520.6671999934747,974.5472880065254,864.0306,857.2104486980388,870.8507513019613


==> figs/rl_performance_plots/rssm/rl_performance-rssm-cheetah_run.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,8.53457699,-4.393584129581434,21.462738109581434,9.88901896,-0.11243395426840941,19.890471874268407
0.02,73.69996109600001,8.144057083999371,139.25586510800065,74.7136442,29.94579466736306,119.48149373263695
0.04,144.438908,60.17533727255086,228.70247872744915,155.34108999999998,5.632709163858095,305.04947083614184
0.06,216.76418800000002,112.37995319375399,321.14842280624606,293.389012,181.83066471601109,404.9473592839889
0.08,334.887296,280.8175821179941,388.9570098820059,406.940786,296.29948401424525,517.5820879857547
0.1,459.574374,388.6494070265426,530.4993409734574,405.921112,232.99384142046864,578.8483825795313
0.12,456.280848,326.6521189521053,585.9095770478947,435.33618000000007,221.50847450421227,649.1638854957879
0.14,551.92414,443.8574246403755,659.9908553596244,529.5567159999999,448.7042443220567,610.4091876779432
0.16,606.395368,545.7307474131945,667.0599885868054,553.6436620000001,442.78346643857213,664.503857561428
0.18,641.917914,588.5146534307398,695.3211745692602,534.5517560000001,473.2582067372804,595.8453052627198
0.2,653.091558,615.8338421203225,690.3492738796774,614.4551100000001,529.7256983718756,699.1845216281246
0.22,661.5532740000001,607.5548364466115,715.5517115533887,609.9687799999999,458.4324338857957,761.5051261142041
0.24,683.67033,612.4916213110339,754.8490386889662,649.6271159999999,597.912372773897,701.3418592261028
0.26,693.5304020000001,642.8248512022885,744.2359527977117,683.1382000000001,616.7352759659265,749.5411240340737
0.28,694.81047,598.5279035097897,791.0930364902104,695.121502,618.4523021339348,771.7907018660651
0.3,706.1758239999999,650.4923788938502,761.8592691061497,708.195516,653.4601793705557,762.9308526294443
0.32,699.9194480000001,645.1225992482657,754.7162967517345,656.9520719999999,562.5435165777319,751.360627422268
0.34,694.236744,616.6736324696976,771.7998555303025,733.9438160000001,673.5740703765357,794.3135616234645
0.36,706.935692,658.1612767374153,755.7101072625848,704.782418,593.4902508512907,816.0745851487093
0.38,709.3478240000001,654.4813760230625,764.2142719769377,719.314382,646.1796271663065,792.4491368336935
0.4,723.9487879999999,644.3135616603518,803.5840143396481,748.931854,716.5621273937572,781.3015806062429
0.42,723.681954,610.4220961641249,836.9418118358751,738.5378280000001,698.2379190715826,778.8377369284176
0.44,773.245108,740.0246667206111,806.4655492793888,739.2968500000001,685.5334653273255,793.0602346726746
0.46,772.442268,731.5936811984714,813.2908548015287,752.85004,718.0383553020927,787.6617246979074
0.48,734.1336800000001,668.3344411276646,799.9329188723357,767.5762000000001,746.6807212691064,788.4716787308938
0.5,758.552916,694.8048218826884,822.3010101173115,765.684378,737.0258185876354,794.3429374123647
0.52,763.1011259999999,712.4891034164161,813.7131485835837,756.8052959999999,696.5909457580366,817.0196462419632
0.54,752.555052,698.7977051714258,806.3123988285743,769.9492240000002,720.4814657507886,819.4169822492117
0.56,770.776062,711.0490350993815,830.5030889006185,746.2858199999998,693.6011442260437,798.9704957739559
0.58,774.6465519999999,696.6931099056718,852.599994094328,783.032108,754.4973902637903,811.5668257362097
0.6,763.364984,700.1680870072175,826.5618809927826,791.7375279999999,744.2832739588407,839.1917820411591
0.62,772.9855220000001,706.9067733853656,839.0642706146346,787.5940860000001,740.3906333732655,834.7975386267346
0.64,736.030806,608.5437794281038,863.5178325718962,776.353812,720.2552567528865,832.4523672471134
0.66,767.4479799999999,698.538753192037,836.3572068079628,812.1686440000001,746.5848202565941,877.7524677434061
0.68,732.299266,672.1479093576451,792.4506226423549,789.2599759999999,738.4937085830428,840.0262434169571
0.7,773.015984,705.1024092073734,840.9295587926266,812.2714100000001,746.7217041879228,877.8211158120773
0.72,724.555932,633.0022758123632,816.1095881876367,809.1577319999999,740.5358978503757,877.7795661496241
0.74,779.28756,723.6593209141895,834.9157990858105,811.895018,737.4705960257129,886.3194399742872
0.76,767.460162,704.2400989553264,830.6802250446735,812.131578,765.5761332877734,858.6870227122266
0.78,795.359578,756.4749610222117,834.2441949777884,825.0295399999999,756.7970320784858,893.262047921514
0.8,823.3704619999999,793.2410202616766,853.4999037383232,782.262962,679.6608631773681,884.8650608226319
0.82,804.9805,748.8518961645108,861.1091038354892,824.425814,760.2086092086622,888.6430187913377
0.84,822.7911820000002,778.0532659056914,867.5290980943089,831.815552,792.9664105480201,870.6646934519799
0.86,753.2132200000001,604.501560363221,901.9248796367792,820.754902,780.7909707910554,860.7188332089446
0.88,820.6581,800.1460182068839,841.1701817931161,837.224972,785.829021019836,888.620922980164
0.9,828.531264,768.9036744043253,888.1588535956746,835.0253999999999,773.2742144112495,896.7765855887502
0.92,832.65992,781.2541406494547,884.0656993505454,826.6818460000001,785.4550572559076,867.9086347440925
0.94,836.8577600000001,795.9270029443152,877.788517055685,824.69648,766.1645666331304,883.2283933668695
0.96,795.555842,669.1391694705414,921.9725145294585,825.1443999999999,766.9334969627639,883.3553030372359
0.98,845.4351039999999,809.7760732378958,881.094134762104,825.9830239999999,744.9178145233037,907.048233476696
1.0,846.759478,804.5132571801635,889.0056988198364,863.68218,835.4473324816632,891.9170275183368


==> figs/rl_performance_plots/rssm/rl_performance-rssm-combined.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,27.26388275825,13.121032581490196,41.4067329350098,27.548843177018874,13.593345930598883,41.50434042343886
0.02,69.543194114455,36.92368617439032,102.16270205451968,60.91293705275001,36.512416954187344,85.31345715131268
0.04,95.28831941417,56.74365928950683,133.83297953883317,92.13322664524999,50.96230697382512,133.30414631667486
0.06,126.30922587182529,76.70905184658375,175.90939989706683,146.274605585683,86.42266633984573,206.12654483152025
0.08,173.8418967795,108.27007906252696,239.413714496473,219.2422415302,128.76382374278467,309.72065931761534
0.1,214.43534705237548,128.42937942920952,300.44131467554143,227.91274030072782,133.98000182350046,321.8454787779552
0.12,232.16982981406605,143.4008940671822,320.9387655609499,283.70367444415,162.07755933009344,405.3297895582066
0.14,268.61212005452495,167.77577163864612,369.4484684704038,346.53570264585,209.93537445992686,483.13603083177316
0.16,303.3276328287559,194.8138187238094,411.8414469337024,374.78464425813996,233.82567961737263,515.7436088989073
0.18,332.281719035,216.92086018463297,447.642577885367,377.57193858,245.92298815785753,509.2208890021425
0.2,351.90214470999996,232.96154118367548,470.84274823632444,413.57413380226006,278.02683730268666,549.1214303018335
0.22,368.3362052173499,246.28733494804533,490.3850754866545,427.9351578899999,283.9924819834355,571.8778337965643
0.24,382.53495309195,259.56278527511216,505.50712090878784,451.85397200081445,313.7033086980074,590.0046353036215
0.26,399.7173841,277.08834590754964,522.3464222924504,465.6556521989999,324.34545287737564,606.9658515206243
0.28,439.11577080000006,315.9200202890935,562.3115213109066,481.20463453869996,340.43582591303175,621.9734431643682
0.3,437.31483841677743,314.89438602500877,559.7352908085461,489.60418259999994,350.6648942022663,628.5434709977336
0.32,445.92726250000015,328.6196559217354,563.2348690782649,484.4745070025,353.97221368382645,614.9768003211735
0.34,469.970319,349.39123917290055,590.5493988270995,513.8338803100002,378.0096020185451,649.6581586014552
0.36,475.6748493178751,354.2064564867099,597.1432421490404,519.60726445,386.67906393742373,652.5354649625763
0.38,483.450566,358.3388587872538,608.5622732127462,538.0878332,399.28205756730927,676.8936088326907
0.4,509.91509749999994,382.10603458026424,637.7241604197357,544.1882614550001,409.683692574711,678.6928303352892
0.42,513.1525832,382.12401714112775,644.1811492588722,545.1661699999999,417.04639885760713,673.2859411423926
0.44,515.288533141319,383.64185163918944,646.9352146434486,552.868615,425.81659816671953,679.9206318332805
0.46,534.491792180965,404.21677914541607,664.7668052165141,566.8372102000001,435.1290024314813,698.5454179685189
0.48,535.7761250599999,408.1344002850782,663.4178498349216,569.154252,438.99416243485314,699.314341565147
0.5,544.900963169,415.55877986699744,674.2431464710025,572.331452,441.62253712506197,703.0403668749381
0.52,556.053205852,424.3989304835982,687.7074812204019,579.11841,450.6567351125161,707.580084887484
0.54,560.1410364999999,431.1692520867266,689.1128209132733,579.61497575,452.84622318640965,706.3837283135904
0.56,562.7056378800002,432.0402432969315,693.3710324630688,584.6605299999999,459.642715625721,709.6783443742788
0.58,564.3109384999999,435.53128654289435,693.0905904571055,599.44964,472.59760305893707,726.3016769410631
0.6,568.5983585,440.06495677515096,697.1317602248491,582.1285455,459.58746589185773,704.6696251081422
0.62,570.72776857857,442.09181943460135,699.3637177225387,599.290781,475.1428830856037,723.4386789143964
0.64,562.1596833674,436.1816188487926,688.1377478860074,603.6476429999999,478.5975345502238,728.697751449776
0.66,577.054875284778,447.3030280155495,706.8067225540065,616.5621099999998,488.2382543208885,744.8859656791112
0.68,568.4417996670002,442.3437305552548,694.5398687787456,614.1686215000001,490.57438030523025,737.76286269477
0.7,579.0365659121,451.02654176906924,707.0465900551307,622.1666604999999,497.741525986231,746.5917950137688
0.72,556.4443284,432.87698800531564,680.0116687946844,626.6441834999998,503.0411096062435,750.2472573937562
0.74,582.7866396800001,455.0217660841365,710.5515132758637,623.9936319999999,503.7212400498487,744.2660239501512
0.76,584.1617934999999,456.28550908012204,712.0380779198779,628.7722259999999,505.59342431913285,751.951027680867
0.78,594.4623667,465.46285411698705,723.4618792830129,637.1716284999999,514.6494094647468,759.693847535253
0.8,592.793682,466.1413126772134,719.4460513227866,625.0764024999999,505.81895848672895,744.3338465132707
0.82,590.7115464999999,465.39547674450534,716.0276162554945,636.7364520000001,517.5778787542353,755.8950252457649
0.84,606.7259895,478.2072214573185,735.2447575426814,638.3542679999999,516.9485335001858,759.760002499814
0.86,587.9485054999999,463.11378348895374,712.7832275110461,620.3588004999999,501.9094039958919,738.8081970041079
0.88,610.5202495000001,486.64600842646,734.3944905735402,644.7060045000001,523.5166419429725,765.8953670570277
0.9,602.4604539999998,478.72917111388136,726.1917368861182,619.7413789999999,498.0987507842498,741.3840072157501
0.92,623.1355625,496.8981889941068,749.3729360058932,644.5759540000001,525.3401151146645,763.8117928853358
0.94,627.6974765000002,503.7701155116984,751.6248374883021,633.3182065,518.8615724652226,747.7748405347774
0.96,614.5530530000002,492.84341600233495,736.2626899976655,646.1558234999999,524.8122742976858,767.499372702314
0.98,627.6249115,505.48815780006544,749.7616651999347,643.3704220000001,525.8274410627743,760.9134029372259
1.0,605.3143470000001,481.4533260945626,729.1753679054376,659.1501384999999,537.2423085421606,781.0579684578393


==> figs/rl_performance_plots/rssm/rl_performance-rssm-hopper_hop.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,0.047348443000000004,-0.011452489912834499,0.1061493759128345,0.06620574807546,-0.04919025421921215,0.18160175037013215
0.02,0.01557056182,-0.00407459515197583,0.03521571879197583,0.078216211,-0.05892779795643095,0.21536021995643095
0.04,0.014758856680000002,-0.0027382964876659505,0.032256009847665953,0.026807381,-0.0340849552018775,0.0876997172018775
0.06,0.0423364873012,-0.06129577884628626,0.14596875344868626,0.010806342732,-0.016998080277378168,0.03861076574137817
0.08,1.4508751180000001,-2.4903930278046627,5.392143263804663,0.0616109208,-0.10882010870672881,0.2320419503067288
0.1,0.7530702095020001,-1.231553681297595,2.737694100301595,0.7044212029112,-1.0652902380428206,2.4741326438652207
0.12,6.928273256264001,-12.296477933171206,26.15302444569921,6.0358167766,-10.231412597651314,22.303046150851316
0.14,11.2834402181,-19.09325310096333,41.66013353716333,12.1996585834,-19.79683558505434,44.196152751854335
0.16,17.8838753150234,-30.53188044565228,66.29963107569908,14.05081903256,-14.54085151495386,42.64248958007386
0.18,23.82403414,-22.233164907195377,69.88123318719538,33.41154432,-20.497551461096343,87.32064010109633
0.2,33.49126484,-23.43711386316282,90.41964354316282,36.16152320904,-24.68150805697809,97.00455447505809
0.22,37.7207328694,-26.06312611364715,101.50459185244716,49.51430156,-32.059337216477324,131.08794033647732
0.24,47.4174883678,-17.948172844121423,112.78314957972142,66.909658003258,-19.269190457909417,153.08850646442542
0.26,84.2125604,-3.678304948195944,172.10342574819595,69.693668796,-25.81199399544971,165.1993315874497
0.28,108.0489912,13.25016681457133,202.8478155854287,81.6459141548,-18.43886002531775,181.73068833491774
0.3,106.28001366711001,14.596840668719196,197.9631866655008,94.4468084,-9.049593793633008,197.943210593633
0.32,130.18298000000001,16.837662952949586,243.52829704705044,108.13473001,3.6181787549297013,212.65128126507028
0.34,134.437056,21.335554695154997,247.53855730484503,110.15724924000001,3.6334850687642586,216.68101341123577
0.36,149.07331127150002,18.184040739079393,279.96258180392067,120.6238558,10.042450475069884,231.20526112493013
0.38,144.20983999999999,19.065566057675326,269.35411394232466,125.2052808,24.808140638218944,225.60242096178104
0.4,151.02134200000003,18.411566946271364,283.6311170537287,136.04091382000001,28.454215291165013,243.62761234883502
0.42,152.80530879999998,16.282946719305215,289.32767088069477,153.91458,63.17244251997002,244.65671748002998
0.44,168.86954856527598,23.271575733281196,314.46752139727073,158.931706,69.60053951102235,248.26287248897762
0.46,173.51085072386,20.503050748631466,326.51865069908854,160.00672279999998,69.71018734184776,250.3032582581522
0.48,170.71147224,22.580719294608002,318.842225185392,167.895448,80.53294305440346,255.25795294559651
0.5,176.244864676,20.701959559154034,331.78776979284595,170.19360999999998,81.3227851316082,259.06443486839174
0.52,175.262981408,21.10284293891644,329.42311987708354,186.50406800000002,114.99458709001344,258.0135489099866
0.54,186.608034,25.708447143899292,347.50762085610074,181.610011,109.44799104604805,253.7720309539519
0.56,180.59046952,28.72364889762946,332.45729014237054,195.091534,113.23295302013435,276.95011497986565
0.58,187.772328,28.043232801062857,347.5014231989371,201.09094,122.20054795981073,279.9813320401893
0.6,189.530998,28.70184615429315,350.36014984570687,206.52559000000002,126.56306239798714,286.4881176020129
0.62,186.98644431428002,26.653254028859806,347.31963459970024,206.985988,130.2447066304309,283.72726936956906
0.64,191.0722274696,29.350958191973433,352.7934967472265,211.42658,128.83198906163773,294.0211709383623
0.66,188.216027139112,29.08968406788071,347.34237021034323,213.679576,137.28497371286852,290.0741782871315
0.68,192.34605866799998,25.747698152542625,358.94441918345734,221.325592,138.35840383823202,304.29278016176795
0.7,193.04209164840003,30.05767989379845,356.0265034030016,226.122238,149.56226122114526,302.68221477885476
0.72,194.6079096,32.40156069549866,356.81425850450137,231.17381799999998,153.00513208258417,309.3425039174158
0.74,196.85937872,35.58499020231736,358.1337672376826,236.601738,156.4210640234113,316.7824119765887
0.76,199.940582,37.1696574653416,362.7115065346584,235.774114,154.3637929553322,317.1844350446678
0.78,203.34075280000002,54.08011405942602,352.601391540574,236.67374999999998,151.5429784499508,321.8045215500492
0.8,211.16221800000002,66.65896567133012,355.6654703286699,241.28373799999994,154.66612574234946,327.9013502576504
0.82,208.95077,69.51563918474082,348.3859008152592,245.43052400000002,162.1502321060575,328.71081589394254
0.84,216.474672,73.38684420398982,359.5624997960102,245.652526,161.64819291837892,329.65685908162106
0.86,214.94934800000001,72.3993250018508,357.49937099814923,243.63997799999999,161.53398091166503,325.74597508833494
0.88,220.81008400000002,84.92267354495442,356.6974944550456,249.36022000000003,164.94898431088757,333.7714556891125
0.9,223.83001800000002,91.85387885348817,355.80615714651185,246.733278,155.97935193783184,337.4872040621682
0.92,226.041042,95.88151544166845,356.20056855833155,251.05996199999996,159.40279199981745,342.71713200018246
0.94,235.54462599999997,113.08949653973457,357.99975546026536,259.422594,165.62232049709758,353.22286750290243
0.96,230.68959200000003,125.50601590738243,335.8731680926176,237.51094400000002,141.58195943540542,333.43992856459465
0.98,239.69128199999994,120.21390387591737,359.1686601240825,259.151618,162.60349603167913,355.69973996832084
1.0,225.10121800000002,118.53643632615704,331.665999673843,256.907198,149.76740474661344,364.0469912533865


==> figs/rl_performance_plots/rssm/rl_performance-rssm-walker_run.csv <==
step,mean,lower,upper,mean_phys_dec,lower_phys_dec,upper_phys_dec
0.0,25.7386038,17.417967805755886,34.059239794244114,25.348764000000003,20.287676504686477,30.40985149531353
0.02,63.40218600000001,33.65707672561013,93.14729527438988,50.427945799999996,25.500760140560043,75.35513145943995
0.04,86.14640279999999,60.54393653530033,111.74886906469965,66.4267012,54.28992714813383,78.56347525186617
0.06,105.31081900000001,81.47095330977479,129.15068469022523,83.79071200000001,69.48307084160666,98.09835315839337
0.08,132.6122752,93.13700265269799,172.087547747302,106.0002312,87.13661109619542,124.86385130380458
0.1,151.208932,97.9200823107127,204.4977816892873,125.75808200000002,90.4705640356562,161.04559996434384
0.12,180.12028800000002,119.14131846571564,241.0992575342844,168.229566,135.82923070955917,200.62990129044084
0.14,203.689598,132.19207670666128,275.1871192933387,197.03109,159.13484328082745,234.92733671917256
0.16,218.38684400000002,153.99466884511048,282.77901915488957,243.48990599999996,168.43221131434694,318.547600685653
0.18,242.840436,157.34659945729743,328.3342725427026,269.360738,184.62813340904194,354.0933425909581
0.2,255.764044,176.7272794283767,334.8008085716233,290.76021,187.17094466566417,394.3494753343358
0.22,271.74390800000003,181.3530783064234,362.13473769357665,296.163048,192.44498535847063,399.8811106415294
0.24,277.7881,196.1127454115308,359.4634545884692,329.016032,214.01137349256538,444.0206905074346
0.26,318.558764,194.96478186980733,442.15274613019267,335.114326,236.11523999093657,434.11341200906344
0.28,320.574366,223.50019269584146,417.64853930415853,366.751882,241.81534431085967,491.68841968914035
0.3,338.53976800000004,224.97116830640107,452.108367693599,364.491472,257.1359348385158,471.84700916148415
0.32,340.027242,231.86024587528982,448.1942381247102,389.17130599999996,282.58273919178873,495.7598728082112
0.34,355.68410800000004,236.28109019771279,475.0871258022873,421.28357400000004,290.5342888983471,552.032859101653
0.36,370.386024,247.4029419681982,493.36910603180183,446.8083720000001,303.6448674695447,589.9718765304555
0.38,376.35947600000003,259.4652193873126,493.2537326126875,447.266698,304.2400635997395,590.2933324002605
0.4,394.33036,250.30440273376402,538.3563172662359,463.003386,327.2492466752499,598.7575253247501
0.42,387.40807400000006,259.20471100010366,515.6114369998965,480.03352400000006,328.3493231657036,631.7177248342965
0.44,390.13149000000004,268.6419697075949,511.6210102924052,503.41332399999993,350.71698881108944,656.1096591889104
0.46,394.732606,299.4288825741886,490.03632942581135,507.35560399999997,348.83769035660816,665.8735176433918
0.48,434.344966,286.7688236575329,581.921108342467,510.69416,350.6414361582917,670.7468838417083
0.5,443.57991599999997,295.3282389025845,591.8315930974154,506.13270200000005,350.63890284416914,661.626501155831
0.52,450.848208,312.5009650954775,589.1954509045224,515.4169279999999,349.82102200985673,681.012833990143
0.54,462.33003800000006,326.26833847785286,598.3917375221472,537.250534,367.3351369130079,707.1659310869921
0.56,466.892768,324.32654391934875,609.4589920806512,545.778506,372.5512338721096,719.0057781278904
0.58,474.7666740000001,330.117683774964,619.4156642250362,559.73543,381.913848451871,737.5570115481289
0.6,486.2150280000001,338.34170088865545,634.0883551113448,544.8297799999999,381.64968159114187,708.009878408858
0.62,495.79373999999996,345.02282171347156,646.5646582865284,568.3344960000001,386.5989312481561,750.070060751844
0.64,498.61645,340.5810114526642,656.6518885473358,571.438214,385.58190122718395,757.2945267728161
0.66,508.34057399999995,353.09429678540135,663.5868512145985,577.508024,393.9723941102827,761.0436538897172
0.68,506.2400599999999,355.1884647191416,657.2916552808582,589.729964,416.55741019578505,762.902517804215
0.7,516.945452,362.79809776183356,671.0928062381665,589.045914,436.8749000881976,741.2169279118025
0.72,522.515402,356.87434089750775,688.1564631024922,605.955618,438.53092491340215,773.3803110865978
0.74,521.957938,361.4387579303957,682.4771180696043,608.352114,454.9598816476764,761.7443463523236
0.76,524.1168019999999,358.70523626499426,689.5283677350055,600.655988,440.98790404977444,760.3240719502255
0.78,532.0501360000001,362.2113824666897,701.8888895333105,626.857926,500.6619506286075,753.0539013713925
0.8,527.652374,362.4873257702866,692.8174222297134,619.5618700000001,472.5476890528082,766.576050947192
0.82,530.7803759999999,376.8188115713829,684.741940428617,631.5711200000001,506.21212092050183,756.9301190794984
0.84,543.030884,372.9817987352351,713.0799692647649,618.814842,471.6730014994042,765.9566825005958
0.86,540.3077000000001,377.42733911560697,703.1880608843932,630.7104320000001,513.6938240968861,747.727039903114
0.88,569.112754,443.36346756921284,694.8620404307871,626.817066,508.2113456640078,745.4227863359921
0.9,577.495636,450.39098177899655,704.6002902210034,644.89907,529.0800991430968,760.7180408569033
0.92,580.24136,444.92077358868846,715.5619464113115,639.7838979999999,527.944734835738,751.6230611642618
0.94,589.411154,454.244538123485,724.577769876515,625.602632,523.6944568885663,727.5108071114337
0.96,583.7797559999999,466.4729887085627,701.0865232914371,660.17049,582.9537030101582,737.3872769898418
0.98,592.495854,461.79064918743717,723.2010588125629,628.236536,550.1690719652179,706.3040000347821
1.0,601.789448,466.521141602141,737.0577543978591,651.9805759999999,546.5064322103648,757.4547197896351

